Doyen-Wilson results for odd length cycle systems

For each odd $m \geq 3$ we completely solve the problem of when an $m$-cycle system of order $u$ can be embedded in an $m$-cycle system of order $v$, barring a finite number of possible exceptions. In cases where $u$ is large compared to $m$, where $m$ is a prime power, or where $m \leq 15$, the problem is completely resolved. In other cases, the only possible exceptions occur when $v-u$ is small compared to $m$. This result is proved as a consequence of a more general result which gives necessary and sufficient conditions for the existence of an $m$-cycle decomposition of a complete graph of order $v$ with a hole of size $u$ in the case where $u \geq m-2$ and $v-u \geq m+1$ both hold.

==> SmallDecompositionExamples.txt <==
Missing Decompositions


m=9.

m=9, u=5, v=11
(1, 8, 11, 9, 7, 2, 6, 3, 10)
(1, 6, 10, 4, 9, 8, 3, 11, 7)
(1, 9, 10, 8, 7, 5, 6, 4, 11)
(2, 9, 6, 11, 5, 8, 4, 7, 10)
(2, 8, 6, 7, 3, 9, 5, 10, 11)



m=9, u=5, v=17
(5, 6, 15, 17, 16, 9, 12, 8, 7)
(2, 6, 9, 13, 15, 11, 16, 12, 7)
(4, 9, 5, 14, 12, 13, 11, 10, 16)
(1, 10, 14, 17, 3, 11, 5, 15, 16)
(2, 10, 5, 12, 6, 3, 9, 11, 17)
(1, 7, 14, 16, 8, 10, 13, 5, 17)
(1, 14, 8, 13, 6, 16, 7, 4, 15)
(3, 10, 9, 8, 17, 4, 14, 11, 12)
(6, 7, 10, 12, 17, 9, 15, 8, 11)
(1, 9, 14, 2, 16, 5, 8, 4, 13)
(2, 8, 6, 17, 13, 3, 14, 15, 12)
(1, 11, 2, 15, 7, 17, 10, 4, 12)
(2, 9, 7, 3, 15, 10, 6, 14, 13)
(1, 6, 4, 11, 7, 13, 16, 3, 8)



m=9, u=7, v=21
(6, 9, 18, 20, 8, 21, 12, 19, 13)
(4, 8, 15, 7, 18, 14, 17, 10, 19)
(3, 14, 8, 10, 7, 16, 21, 6, 19)
(2, 12, 14, 20, 13, 3, 9, 21, 18)
(1, 12, 18, 6, 11, 20, 2, 21, 13)
(1, 11, 12, 5, 8, 13, 10, 2, 14)
(4, 11, 17, 7, 9, 16, 18, 15, 13)
(3, 8, 11, 10, 5, 14, 7, 13, 16)
(1, 15, 11, 21, 10, 12, 17, 3, 18)
(1, 10, 4, 14, 11, 7, 20, 17, 16)
(6, 14, 9, 8, 18, 13, 12, 15, 16)
(2, 11, 5, 16, 10, 15, 21, 17, 13)
(4, 16, 14, 13, 11, 18, 19, 9, 20)
(5, 15, 14, 10, 20, 12, 7, 21, 19)
(1, 19, 7, 8, 17, 15, 3, 21, 20)
(1, 8, 12, 16, 2, 9, 17, 5, 21)
(4, 12, 9, 13, 5, 18, 10, 6, 17)
(3, 10, 9, 5, 20, 19, 8, 6, 12)
(2, 17, 18, 4, 15, 6, 20, 16, 19)
(3, 11, 9, 4, 21, 14, 19, 15, 20)
(1, 9, 15, 2, 8, 16, 11, 19, 17)



m=9, u=7, v=25
(4, 13, 6, 16, 22, 11, 20, 9, 21)
(1, 11, 5, 12, 2, 19, 14, 6, 24)
(5, 10, 9, 18, 21, 6, 17, 8, 25)
(3, 8, 10, 24, 21, 12, 22, 5, 19)
(2, 11, 3, 25, 24, 14, 7, 19, 17)
(6, 12, 11, 25, 19, 23, 10, 14, 22)
(2, 8, 23, 6, 10, 13, 16, 20, 21)
(1, 9, 8, 12, 18, 22, 15, 3, 21)
(2, 20, 17, 10, 21, 15, 4, 12, 25)
(1, 10, 7, 12, 15, 24, 9, 14, 20)
(2, 13, 19, 20, 18, 3, 9, 7, 15)
(6, 11, 8, 18, 24, 23, 9, 15, 20)
(1, 8, 19, 4, 20, 22, 25, 15, 14)
(3, 14, 16, 18, 5, 24, 7, 20, 23)
(4, 9, 17, 13, 21, 25, 16, 7, 23)
(2, 9, 25, 6, 15, 11, 24, 3, 16)
(7, 11, 16, 12, 10, 18, 14, 17, 22)
(11, 17, 12, 23, 13, 20, 24, 16, 19)
(1, 13, 24, 17, 25, 4, 11, 21, 19)
(10, 16, 15, 19, 22, 21, 14, 25, 20)
(1, 15, 10, 19, 12, 14, 11, 13, 25)
(4, 17, 23, 18, 15, 5, 9, 19, 24)
(5, 16, 23, 15, 13, 14, 8, 21, 17)
(2, 18, 7, 8, 13, 3, 20, 12, 24)
(4, 8, 22, 10, 11, 9, 13, 5, 14)
(1, 17, 7, 21, 5, 20, 8, 24, 22)
(1, 16, 17, 3, 22, 2, 23, 25, 18)
(6, 8, 16, 9, 22, 23, 11, 18, 19)
(1, 12, 13, 22, 4, 10, 2, 14, 23)
(4, 16, 21, 23, 5, 8, 15, 17, 18)
(3, 10, 25, 7, 13, 18, 6, 9, 12)



m=9, u=11, v=17
(1, 13, 2, 16, 9, 12, 4, 14, 15)
(7, 16, 8, 13, 9, 14, 11, 15, 17)
(4, 15, 6, 12, 13, 17, 14, 5, 16)
(3, 14, 16, 10, 12, 11, 17, 9, 15)
(1, 12, 2, 17, 16, 3, 13, 7, 14)
(5, 12, 8, 15, 13, 10, 14, 6, 17)
(1, 16, 6, 13, 5, 15, 12, 3, 17)
(2, 14, 12, 17, 4, 13, 11, 16, 15)
(7, 12, 16, 13, 14, 8, 17, 10, 15)



m=9, u=17, v=23
(10, 18, 22, 16, 19, 11, 23, 13, 21)
(4, 21, 12, 20, 8, 23, 5, 19, 22)
(6, 18, 12, 22, 20, 15, 23, 17, 19)
(3, 21, 8, 19, 23, 4, 18, 11, 22)
(7, 21, 17, 18, 16, 23, 20, 10, 22)
(2, 19, 10, 23, 9, 18, 21, 14, 20)
(7, 18, 15, 22, 21, 16, 20, 13, 19)
(1, 19, 18, 20, 17, 22, 2, 21, 23)
(5, 20, 7, 23, 12, 19, 21, 9, 22)
(5, 18, 8, 22, 6, 20, 19, 15, 21)
(2, 18, 3, 20, 4, 19, 14, 22, 23)
(1, 20, 11, 21, 6, 23, 18, 13, 22)
(1, 18, 14, 23, 3, 19, 9, 20, 21)



m=11.


m=11, u=5, v=27
(4, 7, 6, 23, 16, 27, 11, 17, 19, 15, 24)
(1, 14, 21, 26, 5, 25, 3, 17, 7, 24, 22)
(1, 6, 11, 15, 27, 22, 2, 8, 5, 12, 21)
(3, 15, 9, 19, 21, 8, 6, 14, 13, 5, 23)
(1, 7, 20, 18, 13, 24, 10, 21, 9, 4, 17)
(3, 22, 18, 15, 16, 11, 4, 23, 19, 12, 26)
(1, 10, 5, 15, 6, 26, 27, 21, 16, 13, 20)
(4, 13, 25, 18, 12, 8, 11, 10, 23, 27, 14)
(4, 15, 17, 16, 22, 9, 23, 7, 26, 8, 27)
(2, 11, 25, 17, 10, 4, 12, 20, 22, 6, 21)
(6, 10, 15, 7, 14, 18, 17, 24, 26, 13, 12)
(1, 8, 20, 10, 2, 18, 7, 27, 5, 14, 9)
(1, 13, 6, 17, 8, 10, 25, 9, 18, 11, 23)
(3, 7, 11, 20, 24, 25, 21, 23, 26, 15, 13)
(2, 6, 9, 11, 22, 25, 23, 15, 21, 13, 19)
(2, 17, 12, 11, 13, 22, 8, 19, 25, 15, 20)
(3, 12, 7, 8, 13, 17, 26, 11, 24, 5, 21)
(2, 26, 22, 12, 25, 16, 4, 21, 20, 19, 27)
(3, 9, 27, 17, 21, 22, 14, 10, 7, 16, 19)
(1, 11, 3, 18, 24, 12, 23, 17, 5, 22, 19)
(1, 15, 8, 18, 21, 24, 3, 14, 16, 10, 26)
(4, 19, 14, 25, 20, 16, 18, 5, 9, 10, 22)
(2, 12, 10, 27, 20, 6, 4, 25, 26, 16, 24)
(2, 15, 22, 17, 20, 14, 8, 25, 7, 5, 16)
(1, 12, 14, 24, 19, 7, 9, 8, 3, 6, 18)
(3, 10, 18, 4, 20, 23, 24, 9, 16, 6, 27)
(2, 9, 12, 16, 3, 20, 5, 19, 18, 26, 14)
(2, 23, 13, 7, 21, 11, 5, 6, 24, 27, 25)
(1, 24, 8, 23, 18, 27, 13, 10, 19, 6, 25)
(2, 7, 22, 23, 14, 11, 19, 26, 20, 9, 13)
(1, 16, 8, 4, 26, 9, 17, 14, 15, 12, 27)



m=11, u=5, v=29
(1, 27, 4, 17, 26, 25, 11, 5, 8, 12, 29)
(2, 14, 25, 6, 22, 10, 21, 28, 15, 13, 18)
(2, 8, 3, 16, 26, 20, 15, 4, 6, 5, 23)
(2, 7, 9, 17, 11, 15, 14, 24, 12, 4, 13)
(1, 8, 11, 24, 19, 23, 12, 2, 16, 27, 28)
(11, 18, 14, 26, 24, 27, 25, 20, 12, 15, 19)
(1, 16, 9, 4, 29, 3, 26, 27, 19, 8, 21)
(2, 6, 24, 10, 16, 28, 19, 7, 23, 14, 11)
(4, 18, 9, 15, 23, 22, 7, 13, 16, 19, 26)
(4, 14, 21, 20, 16, 24, 15, 29, 13, 9, 23)
(6, 14, 8, 26, 9, 25, 28, 29, 24, 13, 19)
(2, 25, 13, 17, 7, 3, 18, 23, 6, 12, 28)
(6, 10, 12, 19, 25, 8, 16, 22, 17, 21, 15)
(4, 10, 20, 13, 6, 17, 14, 12, 7, 28, 22)
(3, 23, 29, 26, 13, 21, 6, 28, 11, 16, 25)
(3, 14, 19, 20, 7, 11, 9, 28, 26, 18, 17)
(1, 11, 21, 16, 23, 28, 18, 10, 5, 27, 12)
(1, 13, 22, 19, 2, 26, 15, 3, 28, 4, 25)
(8, 13, 23, 25, 15, 16, 12, 26, 11, 22, 20)
(1, 9, 8, 23, 26, 7, 27, 2, 29, 10, 19)
(1, 6, 16, 5, 25, 21, 26, 10, 14, 29, 20)
(2, 9, 3, 12, 25, 10, 15, 7, 18, 21, 24)
(2, 17, 25, 29, 22, 18, 20, 23, 11, 4, 21)
(1, 14, 28, 24, 25, 7, 29, 11, 3, 20, 17)
(1, 15, 27, 23, 10, 3, 21, 22, 2, 20, 24)
(5, 15, 17, 29, 6, 8, 7, 24, 18, 27, 22)
(2, 10, 8, 27, 6, 9, 19, 4, 16, 18, 15)
(4, 7, 21, 29, 16, 14, 20, 5, 19, 17, 24)
(5, 17, 10, 28, 20, 6, 18, 8, 22, 9, 24)
(5, 13, 14, 7, 10, 27, 9, 12, 21, 19, 29)
(3, 24, 22, 12, 17, 8, 29, 18, 5, 21, 27)
(1, 10, 13, 3, 6, 11, 20, 27, 14, 5, 26)
(1, 7, 16, 17, 27, 11, 12, 18, 19, 3, 22)
(4, 8, 24, 23, 17, 28, 13, 27, 29, 9, 20)
(5, 12, 13, 11, 10, 9, 14, 22, 15, 8, 28)
(1, 18, 25, 22, 26, 6, 7, 5, 9, 21, 23)



m=11, u=7, v=27
(1, 14, 10, 4, 25, 20, 7, 27, 22, 26, 16)
(2, 18, 10, 15, 9, 20, 13, 5, 25, 14, 21)
(1, 12, 20, 26, 2, 22, 6, 17, 19, 8, 21)
(9, 13, 11, 16, 24, 20, 22, 15, 12, 19, 26)
(1, 9, 12, 24, 27, 5, 18, 15, 8, 3, 19)
(2, 8, 9, 14, 19, 11, 23, 4, 21, 12, 25)
(2, 15, 13, 18, 11, 26, 3, 22, 12, 14, 24)
(1, 8, 16, 20, 27, 13, 6, 21, 25, 26, 15)
(3, 14, 6, 20, 17, 22, 11, 8, 13, 10, 27)
(2, 10, 17, 3, 21, 15, 6, 11, 27, 14, 23)
(4, 11, 15, 7, 12, 17, 13, 21, 5, 9, 16)
(8, 12, 23, 19, 13, 24, 15, 16, 14, 22, 18)
(5, 14, 7, 17, 8, 27, 26, 24, 18, 9, 19)
(1, 25, 10, 9, 22, 24, 7, 16, 2, 14, 26)
(3, 13, 7, 23, 26, 12, 18, 6, 24, 5, 20)
(1, 11, 25, 8, 5, 12, 6, 9, 17, 16, 27)
(4, 12, 13, 22, 21, 11, 5, 15, 19, 20, 18)
(4, 13, 16, 6, 23, 5, 10, 21, 17, 25, 19)
(4, 24, 8, 14, 11, 7, 10, 19, 16, 25, 27)
(2, 12, 3, 11, 9, 4, 22, 10, 23, 15, 17)
(1, 17, 14, 4, 20, 15, 27, 19, 18, 23, 24)
(3, 23, 9, 7, 26, 6, 8, 22, 16, 21, 24)
(5, 16, 18, 25, 9, 21, 26, 10, 12, 27, 17)
(3, 15, 4, 17, 23, 16, 12, 11, 10, 24, 25)
(1, 13, 14, 20, 10, 16, 3, 18, 21, 27, 23)
(2, 9, 27, 18, 7, 22, 23, 20, 11, 24, 19)
(1, 20, 2, 27, 6, 10, 8, 23, 13, 25, 22)
(6, 19, 21, 7, 8, 26, 17, 18, 14, 15, 25)
(1, 10, 3, 9, 24, 17, 11, 2, 13, 26, 18)
(4, 8, 20, 21, 23, 25, 7, 19, 22, 5, 26)



m=11, u=7, v=29
(5, 14, 11, 7, 12, 22, 18, 23, 29, 13, 16)
(1, 12, 15, 18, 16, 4, 20, 3, 17, 9, 29)
(5, 19, 21, 24, 22, 26, 29, 8, 13, 27, 20)
(2, 11, 16, 27, 15, 22, 29, 28, 5, 25, 19)
(2, 25, 10, 6, 16, 23, 21, 8, 14, 19, 26)
(3, 24, 19, 16, 28, 6, 23, 25, 29, 15, 26)
(5, 9, 15, 10, 19, 6, 25, 12, 24, 16, 21)
(2, 12, 10, 16, 15, 8, 4, 26, 7, 14, 17)
(6, 15, 11, 24, 17, 7, 9, 22, 27, 19, 18)
(1, 11, 21, 20, 19, 15, 4, 18, 3, 23, 13)
(1, 20, 2, 21, 4, 13, 3, 16, 12, 14, 25)
(4, 10, 9, 14, 23, 15, 24, 28, 26, 11, 22)
(8, 12, 26, 20, 16, 9, 21, 22, 10, 17, 19)
(2, 14, 4, 17, 27, 25, 21, 15, 13, 26, 23)
(10, 18, 11, 29, 19, 12, 23, 22, 28, 13, 21)
(3, 9, 28, 23, 24, 18, 12, 11, 10, 29, 14)
(4, 23, 20, 18, 8, 9, 13, 17, 29, 7, 27)
(4, 12, 27, 8, 22, 20, 24, 5, 17, 15, 25)
(3, 25, 17, 23, 11, 4, 24, 13, 7, 19, 28)
(1, 14, 22, 2, 24, 26, 10, 13, 18, 9, 23)
(1, 19, 22, 3, 29, 18, 2, 27, 28, 7, 24)
(5, 22, 17, 11, 20, 13, 6, 24, 27, 18, 26)
(1, 9, 19, 3, 21, 14, 20, 25, 26, 8, 28)
(3, 8, 20, 28, 4, 29, 24, 14, 26, 21, 12)
(1, 18, 5, 10, 14, 6, 8, 24, 9, 27, 21)
(2, 15, 14, 18, 21, 28, 12, 6, 20, 7, 16)
(1, 15, 3, 27, 14, 28, 11, 6, 17, 26, 16)
(1, 17, 18, 25, 11, 8, 16, 29, 5, 13, 22)
(5, 15, 20, 29, 12, 17, 16, 25, 8, 10, 27)
(2, 10, 20, 12, 9, 26, 27, 23, 7, 18, 28)
(1, 10, 28, 15, 7, 21, 6, 9, 2, 29, 27)
(5, 8, 23, 19, 13, 14, 16, 22, 6, 27, 11)
(2, 8, 17, 20, 9, 11, 3, 10, 24, 25, 13)
(4, 9, 25, 7, 10, 23, 5, 12, 13, 11, 19)
(1, 8, 7, 22, 25, 28, 17, 21, 29, 6, 26)



m=11, u=9, v=25
(6, 19, 17, 15, 12, 7, 22, 8, 25, 21, 23)
(1, 16, 13, 4, 17, 2, 23, 3, 10, 11, 18)
(2, 16, 15, 6, 10, 20, 4, 25, 24, 9, 19)
(1, 11, 2, 10, 18, 21, 14, 8, 16, 19, 22)
(1, 19, 4, 24, 14, 2, 22, 11, 12, 6, 21)
(4, 12, 18, 8, 21, 9, 11, 17, 20, 25, 14)
(3, 13, 8, 15, 25, 23, 11, 20, 16, 9, 22)
(1, 13, 21, 5, 15, 7, 19, 14, 23, 9, 25)
(3, 12, 13, 15, 21, 7, 20, 9, 14, 18, 25)
(2, 18, 6, 11, 14, 13, 19, 10, 16, 4, 21)
(5, 19, 18, 13, 23, 10, 21, 12, 24, 8, 20)
(3, 15, 10, 8, 17, 18, 7, 14, 6, 24, 21)
(8, 19, 25, 13, 24, 17, 21, 16, 14, 15, 23)
(3, 14, 20, 23, 19, 21, 11, 5, 18, 24, 16)
(3, 19, 15, 24, 7, 23, 12, 17, 10, 22, 20)
(3, 17, 25, 11, 19, 12, 20, 24, 22, 16, 18)
(5, 13, 11, 16, 17, 14, 22, 21, 20, 6, 25)
(5, 16, 25, 10, 14, 12, 8, 11, 15, 22, 23)
(1, 12, 5, 17, 23, 4, 18, 22, 25, 2, 20)
(1, 10, 5, 22, 13, 17, 7, 25, 12, 2, 15)
(1, 17, 6, 13, 9, 12, 10, 4, 11, 3, 24)
(2, 13, 7, 16, 12, 22, 4, 15, 20, 19, 24)
(1, 14, 5, 24, 11, 7, 10, 9, 15, 18, 23)
(6, 16, 23, 24, 10, 13, 20, 18, 9, 17, 22)



m=11, u=9, v=31
(4, 16, 8, 31, 20, 17, 25, 6, 24, 10, 21)
(1, 23, 2, 17, 7, 19, 27, 11, 28, 10, 29)
(2, 22, 4, 17, 14, 27, 18, 3, 21, 23, 30)
(1, 12, 5, 10, 27, 22, 21, 20, 25, 7, 18)
(2, 20, 8, 23, 4, 30, 7, 24, 22, 26, 31)
(1, 15, 12, 4, 20, 18, 16, 9, 27, 8, 19)
(3, 10, 23, 17, 9, 19, 22, 14, 21, 5, 11)
(7, 14, 19, 24, 9, 23, 15, 10, 31, 22, 20)
(6, 27, 23, 12, 21, 28, 8, 10, 20, 24, 29)
(4, 24, 13, 16, 23, 26, 29, 28, 18, 30, 27)
(3, 13, 17, 11, 14, 5, 20, 30, 12, 28, 24)
(3, 16, 30, 26, 8, 17, 12, 9, 15, 7, 23)
(1, 25, 14, 16, 7, 11, 19, 20, 6, 10, 26)
(2, 13, 21, 25, 24, 26, 6, 18, 31, 17, 15)
(1, 16, 19, 12, 24, 27, 20, 29, 15, 26, 17)
(2, 14, 18, 25, 29, 17, 10, 12, 26, 27, 28)
(2, 16, 31, 25, 26, 9, 30, 5, 22, 12, 29)
(2, 24, 30, 6, 31, 7, 29, 14, 3, 15, 27)
(1, 11, 24, 8, 25, 5, 18, 19, 4, 28, 30)
(3, 25, 22, 11, 16, 15, 8, 13, 23, 14, 28)
(3, 17, 18, 26, 28, 16, 22, 8, 30, 15, 19)
(6, 14, 31, 27, 21, 7, 10, 16, 25, 11, 23)
(4, 10, 30, 25, 19, 29, 13, 31, 5, 23, 18)
(5, 15, 24, 17, 30, 19, 13, 18, 12, 20, 26)
(1, 21, 6, 13, 26, 3, 30, 11, 29, 9, 22)
(2, 19, 17, 21, 18, 15, 28, 25, 9, 11, 26)
(1, 13, 5, 17, 27, 12, 16, 6, 28, 31, 24)
(5, 24, 21, 29, 22, 23, 19, 28, 9, 13, 27)
(1, 10, 11, 31, 29, 23, 20, 14, 26, 7, 28)
(5, 16, 21, 30, 14, 15, 25, 12, 7, 13, 28)
(1, 20, 16, 24, 23, 25, 4, 11, 8, 29, 27)
(2, 21, 31, 4, 13, 14, 8, 12, 3, 27, 25)
(4, 15, 22, 7, 27, 16, 29, 18, 10, 19, 26)
(3, 22, 13, 11, 6, 15, 20, 9, 31, 30, 29)
(1, 14, 9, 18, 11, 20, 28, 22, 6, 19, 31)
(2, 11, 15, 31, 3, 20, 13, 25, 10, 14, 12)
(2, 10, 9, 21, 19, 5, 29, 4, 14, 24, 18)
(6, 12, 13, 30, 22, 18, 8, 21, 26, 16, 17)
(10, 13, 15, 21, 11, 12, 31, 23, 28, 17, 22)



m=11, u=13, v=21
(4, 15, 11, 14, 6, 19, 18, 9, 20, 10, 17)
(1, 17, 13, 16, 10, 19, 12, 21, 18, 7, 20)
(4, 16, 7, 14, 12, 17, 20, 8, 19, 13, 21)
(2, 19, 4, 14, 16, 17, 15, 12, 18, 5, 21)
(1, 15, 14, 19, 9, 17, 18, 13, 20, 6, 21)
(2, 16, 3, 15, 8, 14, 21, 19, 20, 4, 18)
(2, 14, 10, 21, 15, 7, 17, 6, 16, 12, 20)
(1, 14, 18, 15, 20, 3, 17, 21, 11, 16, 19)
(3, 18, 11, 17, 19, 15, 13, 14, 20, 16, 21)
(1, 16, 15, 9, 21, 20, 5, 14, 17, 8, 18)
(2, 15, 6, 18, 16, 9, 14, 3, 19, 5, 17)
(5, 15, 10, 18, 20, 11, 19, 7, 21, 8, 16)



m=11, u=25, v=31 
(13, 27, 15, 31, 29, 19, 30, 21, 26, 16, 28)
(1, 29, 27, 8, 30, 2, 26, 17, 28, 22, 31)
(3, 28, 10, 27, 22, 30, 4, 26, 31, 20, 29)
(7, 26, 19, 28, 25, 29, 10, 30, 27, 24, 31)
(6, 29, 28, 12, 27, 25, 31, 11, 26, 14, 30)
(2, 29, 12, 26, 3, 30, 28, 14, 27, 19, 31)
(1, 26, 29, 17, 27, 3, 31, 12, 30, 23, 28)
(4, 27, 9, 31, 17, 30, 29, 8, 26, 20, 28)
(1, 27, 31, 14, 29, 13, 26, 6, 28, 5, 30)
(2, 27, 18, 30, 26, 10, 31, 21, 29, 11, 28)
(5, 27, 21, 28, 7, 30, 31, 18, 26, 24, 29)
(4, 29, 7, 27, 28, 24, 30, 25, 26, 5, 31)
(9, 26, 15, 30, 20, 27, 16, 31, 28, 18, 29)
(8, 28, 26, 22, 29, 16, 30, 11, 27, 23, 31)
(6, 27, 26, 23, 29, 15, 28, 9, 30, 13, 31)



m=11, u=35, v=43
(4, 37, 43, 22, 41, 21, 38, 24, 40, 27, 39)
(5, 38, 11, 41, 18, 37, 36, 21, 39, 29, 43)
(15, 38, 36, 27, 42, 35, 39, 25, 43, 18, 40)
(2, 36, 23, 42, 37, 3, 39, 32, 41, 27, 38)
(2, 39, 17, 43, 15, 36, 10, 41, 38, 25, 42)
(1, 38, 12, 37, 16, 40, 23, 43, 39, 28, 41)
(2, 41, 13, 38, 18, 36, 5, 42, 39, 33, 43)
(8, 40, 38, 17, 42, 26, 41, 12, 36, 19, 43)
(1, 36, 9, 39, 24, 43, 7, 37, 40, 32, 42)
(1, 39, 20, 38, 7, 41, 34, 36, 40, 26, 43)
(8, 41, 15, 39, 23, 37, 38, 30, 43, 12, 42)
(4, 36, 17, 37, 34, 43, 14, 39, 11, 42, 40)
(11, 36, 14, 38, 39, 31, 40, 34, 42, 20, 37)
(8, 36, 26, 39, 16, 41, 43, 21, 37, 35, 38)
(3, 36, 41, 5, 37, 9, 40, 7, 42, 10, 38)
(3, 40, 39, 19, 38, 28, 36, 33, 42, 9, 43)
(14, 40, 35, 41, 20, 43, 36, 30, 37, 19, 42)
(2, 37, 27, 43, 35, 36, 42, 4, 41, 33, 40)
(5, 39, 7, 36, 13, 42, 38, 16, 43, 28, 40)
(3, 41, 17, 40, 11, 43, 38, 6, 37, 15, 42)
(10, 37, 28, 42, 16, 36, 29, 41, 39, 12, 40)
(6, 39, 37, 33, 38, 23, 41, 24, 36, 22, 42)
(26, 37, 31, 41, 42, 29, 40, 30, 39, 34, 38)
(4, 38, 22, 40, 6, 41, 37, 8, 39, 10, 43)
(1, 37, 24, 42, 30, 41, 25, 36, 32, 43, 40)
(13, 37, 14, 41, 19, 40, 20, 36, 31, 42, 43)
(9, 38, 32, 37, 22, 39, 18, 42, 21, 40, 41)
(6, 36, 39, 13, 40, 25, 37, 29, 38, 31, 43)



m=13.

m=13, u=5, v=31
(1, 6, 26, 11, 20, 21, 24, 8, 17, 16, 18, 3, 30)
(3, 16, 7, 10, 15, 17, 31, 8, 23, 25, 18, 22, 26)
(2, 21, 4, 20, 18, 14, 22, 9, 29, 5, 24, 12, 31)
(1, 18, 15, 19, 31, 22, 28, 23, 16, 29, 14, 17, 25)
(2, 14, 28, 8, 13, 30, 4, 26, 12, 16, 5, 31, 20)
(1, 10, 14, 4, 7, 8, 9, 18, 27, 16, 24, 2, 29)
(3, 6, 15, 7, 29, 20, 25, 13, 23, 17, 11, 19, 28)
(5, 8, 11, 7, 13, 28, 30, 9, 6, 18, 19, 10, 12)
(3, 11, 16, 10, 28, 15, 26, 18, 30, 14, 12, 19, 17)
(1, 17, 2, 8, 12, 9, 3, 22, 11, 15, 29, 31, 21)
(4, 17, 26, 19, 14, 24, 18, 5, 30, 22, 8, 16, 31)
(1, 8, 26, 14, 25, 16, 15, 20, 6, 24, 4, 11, 31)
(10, 20, 14, 15, 25, 21, 29, 24, 19, 22, 13, 31, 23)
(2, 9, 17, 12, 20, 5, 26, 13, 27, 8, 30, 6, 11)
(3, 7, 17, 24, 11, 5, 28, 20, 13, 29, 12, 22, 25)
(1, 13, 4, 15, 23, 24, 28, 25, 10, 31, 7, 2, 22)
(5, 22, 20, 26, 21, 8, 29, 11, 18, 31, 28, 6, 27)
(7, 27, 19, 16, 14, 23, 22, 24, 9, 11, 21, 12, 28)
(1, 23, 29, 3, 13, 10, 18, 28, 26, 30, 2, 27, 24)
(1, 9, 14, 21, 22, 6, 13, 24, 31, 3, 8, 25, 27)
(2, 6, 5, 10, 11, 27, 29, 25, 9, 23, 20, 7, 12)
(1, 20, 8, 15, 22, 17, 21, 6, 19, 30, 25, 2, 26)
(3, 15, 30, 10, 24, 25, 7, 9, 31, 6, 16, 21, 23)
(3, 10, 6, 14, 13, 17, 27, 4, 23, 19, 5, 15, 24)
(1, 11, 23, 27, 9, 28, 2, 10, 8, 18, 7, 6, 12)
(5, 7, 24, 30, 27, 21, 28, 16, 20, 17, 18, 12, 13)
(1, 14, 11, 30, 23, 26, 31, 27, 3, 19, 9, 13, 16)
(1, 15, 2, 18, 23, 12, 30, 21, 9, 16, 22, 29, 19)
(3, 12, 25, 6, 17, 28, 29, 18, 13, 19, 4, 8, 14)
(2, 19, 7, 22, 10, 27, 28, 11, 25, 26, 29, 6, 23)
(3, 20, 19, 8, 6, 4, 12, 11, 13, 15, 9, 5, 21)
(1, 7, 23, 5, 14, 27, 26, 9, 10, 17, 29, 4, 28)
(2, 13, 21, 7, 26, 24, 20, 30, 17, 5, 25, 4, 16)
(4, 9, 20, 27, 12, 15, 31, 30, 16, 26, 10, 21, 18)
(4, 10, 29, 30, 7, 14, 31, 25, 19, 21, 15, 27, 22)



m=13, u=5, v=35
(4, 22, 20, 27, 30, 8, 29, 21, 28, 10, 16, 18, 24)
(4, 16, 15, 30, 11, 22, 25, 23, 18, 29, 28, 27, 31)
(2, 19, 9, 15, 28, 12, 24, 25, 5, 17, 6, 13, 20)
(1, 22, 14, 4, 35, 10, 32, 23, 2, 33, 5, 12, 27)
(1, 13, 22, 32, 7, 17, 30, 5, 27, 9, 2, 6, 23)
(2, 14, 27, 4, 26, 7, 5, 16, 29, 10, 22, 28, 18)
(1, 15, 23, 14, 9, 20, 30, 22, 34, 19, 3, 29, 26)
(1, 10, 15, 25, 12, 16, 21, 2, 22, 6, 14, 11, 29)
(1, 9, 25, 27, 22, 29, 6, 10, 31, 17, 3, 33, 14)
(2, 27, 29, 35, 19, 13, 31, 9, 12, 33, 25, 4, 28)
(1, 21, 24, 5, 13, 16, 33, 19, 6, 26, 27, 35, 28)
(1, 17, 16, 31, 3, 8, 12, 10, 5, 28, 30, 24, 33)
(1, 24, 11, 32, 4, 18, 20, 21, 6, 27, 23, 9, 30)
(1, 16, 22, 17, 14, 24, 2, 11, 31, 15, 27, 3, 18)
(1, 11, 23, 29, 5, 21, 30, 2, 25, 34, 31, 26, 32)
(3, 6, 9, 18, 5, 8, 19, 15, 20, 26, 25, 17, 12)
(3, 7, 13, 14, 31, 19, 21, 12, 20, 25, 18, 11, 10)
(8, 14, 21, 31, 23, 12, 29, 30, 26, 33, 34, 16, 27)
(4, 20, 29, 32, 33, 11, 12, 19, 26, 9, 21, 10, 23)
(8, 17, 32, 31, 28, 23, 33, 9, 29, 13, 10, 25, 35)
(6, 18, 7, 23, 24, 10, 26, 17, 9, 8, 11, 16, 30)
(2, 7, 33, 8, 31, 6, 24, 3, 9, 13, 15, 18, 12)
(1, 6, 33, 30, 14, 15, 22, 19, 28, 26, 5, 32, 20)
(2, 10, 14, 12, 26, 23, 8, 4, 34, 3, 25, 19, 32)
(2, 13, 21, 35, 33, 10, 34, 32, 27, 11, 15, 17, 29)
(2, 17, 24, 15, 6, 8, 7, 25, 16, 28, 33, 20, 34)
(3, 23, 17, 34, 8, 24, 27, 13, 35, 22, 31, 12, 30)
(3, 21, 34, 13, 11, 5, 31, 33, 15, 35, 7, 6, 32)
(5, 9, 34, 6, 35, 32, 28, 13, 8, 18, 33, 21, 23)
(2, 8, 25, 28, 11, 7, 24, 32, 18, 17, 13, 26, 15)
(1, 19, 7, 20, 28, 3, 26, 21, 4, 15, 29, 14, 25)
(1, 8, 21, 11, 4, 6, 20, 5, 22, 24, 35, 26, 34)
(1, 12, 35, 5, 15, 7, 10, 20, 8, 26, 16, 2, 31)
(4, 10, 8, 28, 17, 11, 25, 6, 12, 13, 18, 35, 30)
(3, 13, 23, 16, 9, 24, 26, 14, 7, 30, 25, 32, 15)
(2, 26, 11, 3, 16, 6, 28, 7, 4, 13, 30, 31, 35)
(5, 6, 11, 9, 22, 7, 16, 19, 14, 35, 23, 30, 34)
(4, 12, 34, 14, 32, 13, 25, 21, 22, 8, 16, 20, 17)
(4, 9, 10, 17, 33, 29, 24, 28, 14, 18, 34, 23, 19)
(7, 21, 18, 30, 19, 27, 17, 35, 9, 28, 34, 29, 31)
(3, 20, 19, 17, 21, 27, 7, 12, 15, 8, 32, 16, 35)
(4, 29, 25, 31, 20, 24, 34, 15, 21, 32, 12, 22, 33)
(10, 19, 18, 26, 22, 23, 20, 14, 16, 24, 13, 33, 27)
(1, 7, 29, 19, 5, 14, 3, 22, 18, 27, 34, 11, 35)
(7, 9, 32, 30, 10, 18, 31, 24, 19, 11, 20, 35, 34)



m=13, u=7, v=33
(2, 12, 23, 14, 10, 18, 7, 33, 30, 11, 27, 25, 17)
(1, 15, 28, 13, 9, 25, 2, 19, 22, 24, 16, 12, 33)
(3, 27, 6, 33, 25, 24, 8, 7, 22, 9, 4, 16, 31)
(1, 23, 9, 26, 2, 24, 15, 32, 17, 20, 33, 8, 27)
(3, 22, 16, 5, 13, 12, 28, 19, 8, 25, 20, 21, 32)
(7, 11, 28, 17, 18, 31, 14, 33, 19, 10, 16, 20, 26)
(2, 10, 27, 26, 8, 3, 9, 18, 13, 21, 19, 15, 11)
(1, 28, 33, 23, 27, 22, 29, 16, 30, 19, 26, 25, 31)
(1, 12, 18, 8, 17, 15, 3, 24, 20, 7, 30, 2, 16)
(5, 27, 31, 15, 16, 6, 9, 29, 25, 22, 18, 24, 28)
(1, 11, 13, 6, 26, 29, 2, 9, 24, 19, 12, 30, 14)
(6, 22, 20, 31, 28, 10, 12, 27, 16, 21, 8, 15, 29)
(1, 17, 23, 31, 12, 6, 10, 8, 2, 13, 14, 16, 26)
(3, 11, 24, 14, 28, 20, 4, 33, 17, 13, 32, 23, 26)
(1, 24, 13, 4, 27, 33, 3, 14, 7, 15, 2, 28, 32)
(3, 12, 29, 7, 27, 15, 10, 11, 26, 4, 14, 25, 28)
(1, 21, 11, 6, 15, 20, 14, 26, 12, 5, 10, 33, 22)
(3, 10, 20, 9, 5, 32, 29, 28, 6, 31, 4, 19, 25)
(3, 16, 17, 30, 20, 6, 25, 12, 24, 26, 32, 27, 18)
(1, 25, 23, 5, 20, 2, 32, 4, 8, 12, 17, 21, 29)
(9, 10, 29, 31, 32, 30, 26, 13, 15, 33, 11, 22, 14)
(8, 20, 32, 11, 12, 15, 18, 16, 23, 30, 29, 33, 31)
(1, 10, 32, 24, 6, 19, 20, 27, 21, 3, 23, 28, 18)
(3, 17, 9, 33, 16, 25, 4, 30, 18, 5, 19, 23, 29)
(1, 20, 29, 18, 2, 31, 22, 17, 10, 24, 5, 8, 30)
(4, 18, 32, 12, 14, 15, 25, 7, 13, 31, 24, 17, 29)
(3, 19, 7, 21, 26, 15, 23, 4, 12, 9, 8, 11, 20)
(5, 17, 11, 23, 22, 15, 21, 14, 27, 29, 8, 32, 33)
(1, 13, 20, 23, 18, 25, 21, 5, 22, 4, 17, 31, 19)
(3, 13, 27, 17, 7, 32, 19, 18, 11, 16, 9, 15, 30)
(5, 26, 22, 28, 21, 18, 14, 6, 30, 10, 7, 9, 31)
(6, 8, 13, 19, 16, 32, 9, 27, 30, 21, 31, 26, 18)
(2, 22, 21, 6, 32, 25, 30, 9, 11, 14, 17, 26, 33)
(5, 11, 25, 10, 23, 21, 24, 7, 28, 27, 19, 29, 14)
(2, 14, 32, 22, 8, 23, 13, 30, 31, 11, 4, 10, 21)
(2, 23, 6, 17, 19, 9, 28, 30, 22, 13, 29, 24, 27)
(1, 8, 28, 26, 10, 31, 7, 12, 20, 18, 33, 21, 9)
(4, 24, 33, 13, 25, 5, 29, 11, 19, 14, 8, 16, 28)
(4, 15, 5, 30, 24, 23, 7, 16, 13, 10, 22, 12, 21)



m=13, u=9, v=31
(1, 28, 12, 4, 16, 7, 19, 15, 8, 24, 11, 13, 29)
(2, 12, 20, 27, 17, 21, 22, 25, 30, 16, 24, 13, 23)
(1, 17, 9, 30, 21, 18, 2, 14, 7, 27, 16, 20, 23)
(2, 28, 31, 4, 29, 11, 5, 21, 15, 18, 17, 3, 30)
(2, 21, 13, 18, 22, 11, 25, 19, 12, 31, 10, 4, 24)
(3, 13, 14, 30, 22, 9, 26, 4, 21, 6, 31, 11, 27)
(1, 26, 15, 3, 28, 22, 19, 9, 23, 7, 12, 27, 30)
(1, 10, 28, 26, 21, 24, 18, 9, 13, 15, 17, 5, 27)
(4, 14, 11, 19, 31, 16, 29, 12, 30, 6, 28, 9, 20)
(1, 15, 20, 13, 8, 11, 4, 23, 25, 26, 31, 3, 21)
(5, 18, 10, 13, 19, 27, 26, 11, 17, 20, 21, 8, 30)
(2, 15, 28, 8, 19, 16, 23, 21, 10, 7, 13, 17, 26)
(2, 13, 31, 30, 17, 25, 3, 12, 10, 14, 6, 23, 19)
(4, 13, 28, 5, 15, 31, 7, 18, 14, 29, 21, 16, 22)
(1, 13, 16, 25, 29, 20, 8, 27, 21, 14, 5, 23, 18)
(5, 16, 12, 14, 24, 10, 23, 22, 26, 20, 11, 28, 25)
(2, 11, 23, 27, 25, 10, 20, 30, 18, 26, 24, 15, 16)
(1, 16, 18, 4, 30, 15, 22, 8, 14, 31, 5, 13, 25)
(3, 24, 25, 8, 29, 9, 21, 12, 5, 19, 30, 10, 26)
(1, 14, 22, 6, 18, 29, 28, 4, 15, 12, 25, 20, 31)
(6, 15, 7, 24, 9, 10, 22, 17, 23, 31, 21, 28, 27)
(2, 20, 7, 29, 31, 24, 30, 26, 6, 12, 17, 14, 27)
(3, 11, 12, 22, 7, 28, 30, 13, 6, 16, 17, 8, 18)
(1, 11, 18, 28, 20, 3, 29, 19, 26, 13, 12, 24, 22)
(7, 26, 8, 12, 9, 14, 28, 16, 10, 15, 29, 23, 30)
(2, 17, 19, 28, 24, 29, 6, 10, 11, 9, 15, 25, 31)
(3, 10, 19, 4, 17, 24, 5, 22, 13, 27, 9, 16, 14)
(2, 10, 8, 16, 3, 23, 24, 19, 14, 15, 27, 4, 25)
(1, 12, 26, 29, 2, 22, 20, 14, 23, 28, 17, 6, 24)
(5, 26, 14, 25, 21, 11, 15, 23, 12, 18, 27, 10, 29)
(1, 19, 3, 22, 27, 29, 30, 11, 7, 17, 31, 18, 20)
(6, 11, 16, 26, 23, 8, 31, 27, 24, 20, 19, 18, 25)
(5, 10, 17, 29, 22, 31, 9, 25, 7, 21, 19, 6, 20)



m=13, u=9, v=35
(3, 12, 26, 5, 27, 32, 23, 4, 28, 21, 7, 15, 19)
(2, 30, 5, 11, 21, 25, 7, 28, 12, 6, 20, 15, 34)
(1, 15, 16, 21, 5, 25, 20, 4, 19, 17, 10, 7, 29)
(2, 14, 7, 26, 27, 29, 4, 31, 19, 30, 23, 5, 16)
(1, 24, 14, 28, 23, 20, 34, 8, 35, 5, 17, 29, 33)
(3, 20, 29, 10, 14, 16, 32, 34, 7, 13, 35, 26, 28)
(8, 10, 13, 19, 21, 18, 27, 14, 33, 32, 28, 16, 30)
(3, 25, 23, 9, 27, 16, 12, 11, 28, 6, 29, 34, 30)
(1, 19, 32, 31, 7, 30, 18, 14, 26, 13, 15, 17, 28)
(2, 12, 19, 23, 29, 32, 17, 31, 18, 35, 33, 27, 20)
(1, 10, 23, 6, 15, 11, 3, 13, 8, 18, 24, 25, 34)
(8, 11, 25, 35, 28, 10, 33, 15, 21, 13, 24, 12, 29)
(3, 16, 31, 27, 34, 11, 23, 21, 17, 6, 18, 33, 22)
(3, 14, 32, 30, 20, 19, 28, 15, 8, 33, 17, 13, 23)
(1, 17, 12, 34, 16, 22, 2, 18, 10, 11, 19, 7, 35)
(1, 18, 26, 10, 15, 30, 13, 20, 33, 24, 17, 4, 21)
(6, 26, 29, 16, 18, 9, 10, 25, 12, 35, 19, 22, 31)
(4, 11, 20, 10, 22, 29, 24, 30, 31, 9, 15, 25, 33)
(2, 17, 23, 34, 22, 14, 21, 32, 26, 15, 24, 28, 27)
(2, 28, 30, 12, 18, 22, 6, 21, 29, 14, 19, 10, 35)
(1, 20, 35, 32, 15, 27, 24, 8, 25, 6, 34, 26, 30)
(2, 24, 11, 31, 28, 18, 23, 35, 27, 25, 19, 26, 33)
(6, 11, 18, 34, 9, 14, 8, 12, 31, 26, 24, 7, 16)
(1, 11, 22, 7, 33, 19, 6, 10, 4, 34, 28, 5, 13)
(3, 18, 20, 14, 17, 25, 4, 13, 6, 32, 10, 5, 31)
(1, 26, 23, 16, 13, 34, 14, 6, 35, 17, 22, 25, 31)
(2, 10, 27, 3, 32, 18, 19, 5, 24, 21, 9, 13, 11)
(6, 27, 7, 20, 21, 33, 23, 8, 19, 34, 17, 9, 30)
(5, 14, 13, 29, 30, 22, 9, 33, 31, 10, 21, 12, 20)
(1, 22, 23, 2, 19, 9, 20, 31, 34, 35, 29, 28, 25)
(1, 12, 5, 33, 30, 21, 26, 2, 13, 18, 7, 23, 14)
(8, 16, 9, 12, 13, 25, 18, 15, 14, 31, 29, 11, 32)
(3, 29, 18, 17, 8, 22, 35, 30, 25, 32, 24, 10, 34)
(6, 24, 16, 20, 17, 7, 32, 9, 28, 8, 21, 34, 33)
(7, 11, 17, 16, 26, 22, 21, 35, 31, 13, 27, 23, 12)
(3, 21, 31, 24, 22, 13, 28, 33, 11, 27, 4, 14, 35)
(3, 15, 22, 20, 26, 9, 35, 16, 4, 24, 19, 27, 17)
(2, 31, 15, 12, 10, 16, 19, 29, 9, 11, 30, 4, 32)
(1, 23, 24, 20, 28, 22, 4, 15, 29, 25, 14, 30, 27)
(8, 20, 32, 13, 33, 12, 14, 11, 35, 24, 9, 25, 26)
(2, 21, 27, 12, 22, 5, 34, 24, 3, 26, 11, 16, 25)
(2, 15, 23, 31, 8, 27, 22, 32, 12, 4, 18, 5, 29)
(1, 16, 33, 3, 10, 30, 17, 26, 4, 35, 15, 5, 32)



m=13, u=11, v=29
(1, 19, 24, 7, 13, 6, 25, 27, 28, 10, 22, 29, 23)
(1, 14, 17, 3, 27, 11, 20, 7, 28, 4, 19, 21, 16)
(5, 19, 7, 15, 17, 16, 13, 29, 27, 14, 20, 24, 22)
(1, 24, 15, 20, 5, 14, 3, 23, 6, 18, 27, 4, 26)
(8, 13, 24, 23, 10, 14, 16, 29, 20, 26, 15, 11, 18)
(1, 20, 2, 17, 23, 11, 21, 3, 16, 22, 4, 18, 28)
(8, 23, 26, 27, 12, 13, 17, 24, 14, 19, 28, 20, 25)
(3, 25, 22, 23, 5, 24, 12, 10, 18, 15, 16, 8, 26)
(2, 13, 27, 19, 18, 16, 24, 6, 15, 3, 20, 4, 14)
(1, 13, 19, 22, 3, 12, 14, 18, 26, 28, 23, 27, 21)
(2, 19, 16, 28, 6, 14, 7, 12, 11, 17, 18, 5, 21)
(5, 12, 20, 9, 29, 7, 26, 21, 24, 11, 25, 10, 17)
(6, 21, 29, 28, 25, 19, 11, 26, 10, 20, 22, 17, 27)
(1, 12, 15, 4, 17, 20, 18, 3, 13, 5, 29, 2, 25)
(5, 15, 10, 13, 20, 27, 7, 16, 25, 18, 22, 14, 26)
(2, 23, 20, 6, 22, 13, 18, 21, 4, 25, 14, 11, 28)
(2, 15, 22, 8, 17, 28, 9, 25, 5, 27, 16, 26, 24)
(2, 12, 4, 24, 10, 29, 8, 27, 22, 21, 25, 7, 18)
(1, 18, 24, 8, 15, 27, 10, 19, 29, 26, 17, 9, 22)
(4, 23, 12, 28, 5, 16, 6, 26, 13, 14, 9, 15, 29)
(1, 15, 23, 14, 28, 8, 19, 26, 9, 21, 13, 11, 29)
(7, 17, 21, 14, 8, 12, 19, 9, 27, 24, 29, 25, 23)
(3, 19, 20, 21, 12, 26, 25, 15, 28, 13, 23, 9, 24)
(2, 16, 9, 18, 12, 17, 6, 19, 15, 21, 28, 22, 26)
(1, 17, 25, 13, 15, 14, 29, 12, 16, 11, 22, 2, 27)
(3, 28, 24, 25, 12, 22, 7, 21, 10, 16, 23, 18, 29)
(4, 13, 9, 12, 6, 29, 17, 19, 23, 21, 8, 20, 16)



m=13, u=11, v=37
(1, 19, 32, 30, 26, 20, 6, 29, 10, 13, 31, 9, 36)
(4, 27, 36, 24, 7, 20, 29, 15, 12, 25, 11, 34, 33)
(1, 17, 8, 18, 5, 32, 23, 31, 19, 15, 13, 24, 30)
(4, 19, 6, 15, 17, 14, 10, 23, 7, 27, 11, 30, 25)
(2, 24, 4, 23, 18, 36, 14, 20, 9, 32, 37, 11, 26)
(1, 23, 3, 36, 31, 12, 34, 37, 7, 19, 13, 11, 29)
(2, 20, 10, 31, 35, 19, 26, 32, 22, 21, 7, 34, 27)
(2, 29, 25, 33, 21, 28, 14, 31, 18, 6, 35, 17, 30)
(2, 12, 23, 11, 35, 3, 25, 18, 13, 30, 16, 36, 17)
(4, 13, 17, 10, 22, 24, 23, 20, 11, 28, 32, 14, 37)
(1, 22, 2, 33, 23, 15, 18, 9, 35, 20, 8, 19, 25)
(9, 14, 33, 35, 32, 36, 26, 21, 30, 22, 25, 24, 34)
(3, 17, 37, 33, 16, 35, 36, 13, 9, 15, 14, 19, 24)
(1, 28, 12, 7, 13, 26, 24, 10, 27, 23, 37, 5, 31)
(5, 25, 27, 20, 15, 16, 14, 18, 7, 35, 22, 33, 26)
(3, 32, 15, 7, 33, 18, 26, 17, 24, 14, 30, 6, 37)
(1, 33, 6, 26, 22, 11, 24, 8, 35, 14, 4, 18, 37)
(6, 25, 31, 33, 30, 28, 13, 35, 23, 9, 12, 26, 27)
(12, 18, 30, 37, 29, 26, 14, 23, 19, 17, 28, 31, 24)
(3, 18, 17, 25, 23, 6, 22, 15, 11, 21, 32, 10, 30)
(3, 19, 10, 18, 21, 15, 26, 25, 16, 17, 32, 4, 22)
(2, 21, 25, 7, 31, 26, 35, 12, 22, 9, 24, 29, 28)
(2, 32, 12, 36, 4, 16, 37, 31, 15, 35, 18, 29, 34)
(1, 12, 33, 17, 4, 35, 37, 13, 21, 16, 8, 22, 18)
(1, 15, 34, 20, 36, 30, 23, 17, 9, 27, 21, 6, 24)
(2, 13, 33, 19, 5, 34, 25, 10, 15, 36, 8, 21, 35)
(3, 20, 25, 36, 7, 29, 14, 5, 15, 8, 31, 34, 26)
(5, 13, 6, 28, 15, 30, 29, 36, 11, 16, 9, 19, 22)
(4, 20, 30, 9, 25, 37, 22, 27, 16, 5, 21, 24, 28)
(2, 36, 6, 34, 3, 16, 19, 11, 12, 8, 33, 24, 37)
(1, 13, 3, 28, 7, 14, 22, 16, 29, 4, 12, 19, 34)
(1, 21, 10, 16, 31, 4, 34, 35, 5, 27, 17, 7, 32)
(1, 14, 3, 31, 21, 29, 23, 26, 9, 33, 28, 8, 27)
(1, 16, 34, 36, 10, 33, 3, 29, 13, 20, 18, 24, 35)
(10, 12, 20, 31, 32, 34, 21, 23, 16, 18, 19, 37, 28)
(1, 20, 33, 15, 24, 32, 18, 28, 19, 2, 14, 8, 26)
(7, 16, 13, 14, 21, 19, 27, 35, 28, 9, 37, 10, 26)
(2, 23, 22, 34, 17, 20, 5, 33, 11, 14, 27, 13, 25)
(5, 29, 32, 16, 28, 27, 15, 37, 12, 21, 20, 19, 30)
(3, 15, 25, 28, 20, 22, 13, 32, 27, 31, 29, 9, 21)
(2, 18, 11, 17, 29, 19, 36, 23, 28, 34, 8, 30, 31)
(4, 26, 28, 5, 36, 22, 31, 17, 21, 37, 27, 12, 30)
(3, 12, 17, 22, 28, 36, 37, 8, 13, 23, 34, 18, 27)
(5, 12, 29, 22, 7, 30, 27, 33, 32, 11, 31, 6, 17)
(5, 23, 8, 25, 35, 10, 34, 13, 12, 6, 16, 20, 24)
(14, 25, 32, 20, 37, 26, 16, 24, 27, 29, 35, 30, 34)
(2, 15, 4, 21, 36, 33, 29, 8, 32, 6, 14, 12, 16)



m=13, u=15, v=25
(1, 23, 3, 22, 11, 17, 19, 5, 16, 13, 20, 6, 25)
(1, 18, 9, 17, 21, 16, 4, 23, 13, 24, 11, 25, 20)
(3, 24, 18, 16, 23, 15, 19, 14, 17, 4, 21, 13, 25)
(4, 19, 6, 24, 9, 25, 5, 18, 12, 23, 14, 21, 22)
(3, 17, 25, 12, 20, 21, 10, 16, 14, 22, 23, 11, 19)
(4, 20, 5, 17, 16, 9, 19, 13, 18, 23, 21, 24, 25)
(2, 20, 3, 18, 22, 6, 16, 8, 21, 7, 24, 14, 25)
(1, 21, 15, 25, 7, 19, 20, 10, 23, 8, 22, 5, 24)
(2, 22, 16, 12, 17, 8, 24, 20, 18, 10, 19, 25, 23)
(7, 17, 23, 24, 19, 16, 11, 18, 21, 25, 22, 9, 20)
(3, 16, 24, 10, 17, 20, 22, 7, 23, 19, 18, 6, 21)
(1, 16, 7, 18, 17, 24, 22, 15, 20, 23, 9, 21, 19)
(2, 18, 4, 24, 12, 21, 5, 23, 6, 17, 13, 22, 19)
(2, 16, 20, 14, 18, 25, 8, 19, 12, 22, 17, 15, 24)
(1, 17, 2, 21, 11, 20, 8, 18, 15, 16, 25, 10, 22)



m=13, u=29, v=37
(3, 30, 5, 35, 24, 33, 23, 31, 17, 34, 20, 32, 37)
(8, 32, 15, 31, 21, 33, 17, 36, 25, 37, 27, 30, 34)
(4, 30, 14, 37, 11, 34, 9, 36, 6, 31, 16, 35, 33)
(4, 36, 16, 34, 32, 11, 30, 8, 33, 22, 31, 24, 37)
(7, 30, 24, 34, 12, 35, 22, 32, 10, 31, 33, 11, 36)
(2, 34, 29, 36, 32, 19, 31, 11, 35, 28, 30, 20, 37)
(8, 31, 9, 33, 18, 30, 15, 35, 21, 32, 28, 36, 37)
(1, 36, 2, 35, 6, 33, 32, 4, 31, 3, 34, 28, 37)
(5, 33, 26, 30, 22, 34, 21, 36, 14, 32, 35, 17, 37)
(3, 33, 19, 36, 23, 34, 5, 31, 37, 29, 30, 13, 35)
(1, 30, 33, 20, 35, 26, 31, 29, 32, 23, 37, 13, 34)
(6, 30, 17, 32, 9, 37, 22, 36, 15, 33, 29, 35, 34)
(9, 30, 16, 32, 27, 33, 37, 19, 34, 31, 18, 36, 35)
(2, 30, 23, 35, 27, 31, 32, 6, 37, 10, 36, 12, 33)
(3, 32, 25, 35, 18, 34, 37, 16, 33, 14, 31, 20, 36)
(5, 32, 30, 37, 15, 34, 14, 35, 7, 33, 28, 31, 36)
(10, 33, 13, 36, 30, 35, 31, 12, 37, 18, 32, 26, 34)
(1, 32, 24, 36, 33, 25, 34, 7, 31, 30, 21, 37, 35)
(2, 31, 25, 30, 19, 35, 4, 34, 36, 26, 37, 7, 32)
(1, 31, 13, 32, 12, 30, 10, 35, 8, 36, 27, 34, 33)



m=13, u=41, v=51
(4, 49, 14, 47, 8, 51, 23, 43, 41, 44, 48, 20, 50)
(2, 48, 8, 44, 4, 47, 32, 49, 25, 43, 27, 50, 51)
(7, 45, 36, 44, 13, 49, 17, 42, 47, 31, 43, 29, 48)
(4, 42, 38, 47, 51, 9, 46, 5, 50, 15, 43, 24, 48)
(3, 42, 29, 49, 40, 47, 22, 44, 50, 39, 48, 10, 51)
(1, 42, 46, 34, 47, 33, 45, 6, 44, 23, 50, 19, 43)
(5, 43, 9, 45, 27, 46, 10, 44, 37, 47, 18, 49, 51)
(9, 42, 43, 28, 44, 34, 50, 10, 47, 35, 45, 22, 48)
(6, 47, 9, 49, 16, 51, 41, 46, 44, 21, 48, 38, 50)
(10, 42, 44, 11, 50, 26, 43, 20, 51, 18, 45, 30, 49)
(1, 47, 43, 3, 45, 12, 49, 15, 46, 7, 42, 14, 50)
(2, 45, 32, 43, 22, 46, 39, 51, 6, 49, 48, 11, 47)
(13, 45, 25, 42, 50, 30, 46, 26, 47, 41, 49, 22, 51)
(21, 42, 36, 43, 30, 51, 32, 46, 40, 48, 47, 24, 50)
(8, 46, 25, 50, 28, 42, 48, 14, 44, 17, 51, 11, 49)
(20, 45, 50, 32, 48, 33, 51, 26, 42, 24, 44, 31, 49)
(1, 45, 40, 42, 19, 47, 17, 48, 12, 51, 24, 46, 49)
(14, 46, 16, 45, 29, 44, 26, 48, 50, 43, 49, 36, 51)
(12, 44, 39, 43, 16, 47, 27, 48, 51, 19, 49, 35, 46)
(19, 44, 43, 40, 50, 22, 42, 23, 47, 21, 51, 35, 48)
(6, 42, 8, 45, 28, 49, 44, 18, 48, 43, 7, 50, 46)
(13, 47, 46, 17, 43, 51, 37, 42, 49, 21, 45, 41, 50)
(12, 42, 41, 48, 23, 45, 26, 49, 38, 51, 46, 21, 43)
(2, 43, 14, 45, 38, 46, 3, 50, 12, 47, 44, 5, 49)
(7, 47, 28, 46, 29, 50, 16, 44, 25, 48, 15, 45, 49)
(3, 48, 28, 51, 34, 45, 47, 20, 44, 32, 42, 27, 49)
(9, 44, 30, 47, 49, 34, 43, 33, 42, 11, 46, 36, 50)
(1, 44, 38, 43, 35, 42, 31, 50, 2, 46, 45, 4, 51)
(1, 46, 37, 43, 10, 45, 51, 15, 44, 2, 42, 34, 48)
(4, 43, 45, 24, 49, 50, 47, 15, 42, 30, 48, 31, 46)
(16, 42, 39, 45, 37, 50, 33, 44, 51, 25, 47, 36, 48)
(3, 44, 40, 51, 31, 45, 42, 20, 46, 33, 49, 39, 47)
(5, 42, 51, 7, 44, 35, 50, 8, 43, 18, 46, 48, 45)
(11, 43, 46, 23, 49, 37, 48, 13, 42, 18, 50, 17, 45)
(5, 47, 29, 51, 27, 44, 45, 19, 46, 13, 43, 6, 48)



m=15.


m=15, u=5, v=35
(3, 7, 5, 20, 19, 4, 23, 32, 31, 9, 26, 15, 11, 21, 17)
(2, 7, 30, 9, 6, 3, 22, 34, 29, 15, 13, 23, 27, 25, 26)
(5, 16, 14, 9, 29, 11, 28, 18, 22, 32, 17, 7, 8, 25, 24)
(2, 21, 18, 26, 32, 28, 15, 16, 29, 19, 25, 9, 12, 4, 27)
(3, 9, 27, 32, 7, 35, 22, 17, 14, 12, 18, 6, 24, 31, 33)
(4, 21, 26, 13, 10, 14, 24, 35, 8, 18, 34, 28, 17, 25, 32)
(1, 9, 16, 28, 31, 34, 27, 6, 20, 12, 21, 30, 26, 17, 10)
(1, 21, 10, 26, 3, 34, 32, 14, 28, 24, 19, 11, 16, 31, 27)
(7, 15, 9, 34, 13, 14, 29, 26, 33, 35, 32, 16, 30, 18, 20)
(1, 18, 31, 7, 11, 22, 5, 19, 13, 20, 17, 33, 30, 27, 24)
(1, 17, 2, 25, 34, 15, 14, 20, 26, 24, 8, 9, 4, 11, 30)
(3, 31, 19, 35, 9, 17, 16, 8, 26, 11, 6, 30, 23, 15, 32)
(1, 7, 29, 12, 2, 13, 32, 19, 21, 23, 3, 8, 15, 5, 31)
(3, 10, 29, 31, 8, 17, 24, 12, 6, 13, 7, 9, 5, 11, 27)
(4, 29, 21, 13, 24, 11, 14, 26, 27, 19, 17, 34, 35, 25, 31)
(1, 6, 21, 15, 27, 12, 16, 10, 22, 20, 35, 2, 24, 9, 13)
(5, 25, 22, 28, 23, 6, 35, 27, 14, 21, 9, 11, 12, 32, 29)
(7, 28, 10, 32, 20, 23, 26, 35, 16, 21, 22, 29, 8, 12, 34)
(1, 15, 24, 21, 8, 20, 29, 35, 28, 12, 31, 2, 23, 5, 26)
(6, 7, 25, 14, 34, 23, 24, 29, 13, 31, 11, 18, 33, 9, 10)
(2, 20, 4, 33, 23, 7, 22, 19, 28, 27, 17, 30, 25, 3, 29)
(1, 16, 4, 25, 21, 34, 5, 12, 15, 2, 22, 31, 30, 3, 20)
(1, 14, 3, 13, 25, 29, 23, 10, 2, 33, 11, 20, 15, 6, 28)
(2, 11, 10, 35, 17, 12, 19, 26, 22, 33, 24, 30, 28, 13, 16)
(1, 22, 8, 19, 14, 33, 16, 24, 34, 26, 4, 15, 30, 13, 35)
(4, 18, 29, 28, 25, 15, 35, 31, 21, 20, 33, 34, 6, 32, 24)
(1, 8, 5, 6, 2, 32, 9, 28, 3, 18, 7, 10, 4, 13, 11)
(1, 33, 25, 12, 10, 27, 29, 6, 17, 4, 14, 22, 9, 19, 34)
(1, 19, 7, 4, 34, 30, 22, 24, 18, 35, 5, 17, 15, 33, 32)
(1, 12, 30, 10, 19, 3, 21, 32, 8, 28, 5, 18, 9, 23, 25)
(1, 23, 31, 6, 33, 7, 16, 27, 18, 2, 34, 10, 8, 30, 29)
(2, 19, 6, 22, 12, 3, 11, 32, 18, 15, 10, 24, 7, 26, 28)
(2, 8, 13, 12, 23, 16, 34, 11, 25, 20, 28, 4, 35, 30, 14)
(4, 6, 25, 18, 14, 8, 23, 35, 11, 17, 29, 33, 19, 15, 22)
(3, 24, 20, 34, 8, 27, 33, 28, 21, 5, 14, 6, 26, 12, 35)
(5, 32, 30, 20, 10, 31, 14, 7, 27, 22, 16, 19, 18, 13, 33)
(5, 10, 18, 23, 14, 35, 21, 33, 8, 6, 16, 26, 31, 20, 27)
(2, 9, 20, 16, 3, 15, 31, 17, 13, 22, 23, 11, 8, 4, 30)
(5, 13, 27, 21, 7, 12, 33, 10, 25, 16, 18, 17, 23, 19, 30)



m=15, u=5, v=41
(1, 10, 33, 30, 38, 16, 12, 11, 6, 35, 39, 20, 41, 8, 24)
(1, 33, 2, 35, 22, 10, 19, 23, 12, 29, 18, 4, 14, 6, 38)
(3, 7, 23, 5, 6, 30, 32, 28, 17, 4, 10, 41, 11, 16, 36)
(1, 23, 35, 18, 26, 12, 30, 3, 14, 40, 28, 2, 19, 32, 27)
(1, 19, 5, 27, 14, 24, 34, 31, 25, 11, 7, 12, 20, 28, 36)
(2, 16, 7, 26, 11, 35, 34, 9, 37, 30, 20, 36, 32, 10, 38)
(2, 12, 41, 23, 17, 10, 26, 15, 37, 5, 32, 4, 30, 39, 24)
(1, 12, 25, 16, 3, 9, 36, 38, 33, 14, 2, 30, 35, 26, 17)
(6, 10, 27, 41, 38, 37, 11, 24, 20, 14, 17, 13, 28, 39, 32)
(1, 29, 19, 24, 22, 38, 18, 8, 2, 17, 36, 33, 13, 4, 34)
(3, 22, 34, 21, 14, 41, 33, 27, 39, 15, 9, 8, 23, 24, 40)
(4, 6, 26, 39, 11, 15, 31, 16, 34, 37, 17, 22, 28, 30, 36)
(2, 31, 12, 37, 6, 15, 25, 33, 4, 23, 11, 22, 21, 8, 34)
(3, 25, 8, 13, 40, 37, 31, 22, 36, 21, 5, 30, 16, 29, 41)
(3, 12, 21, 23, 30, 22, 41, 5, 24, 18, 6, 25, 38, 11, 33)
(1, 9, 30, 7, 33, 23, 28, 25, 20, 40, 26, 4, 35, 13, 16)
(6, 27, 29, 9, 17, 38, 12, 34, 15, 40, 22, 14, 32, 37, 28)
(1, 8, 30, 11, 14, 34, 26, 21, 40, 41, 39, 33, 18, 16, 15)
(5, 33, 24, 26, 23, 22, 12, 15, 35, 38, 20, 32, 29, 6, 34)
(4, 19, 21, 33, 17, 6, 12, 18, 32, 34, 29, 24, 35, 41, 31)
(2, 13, 14, 10, 15, 20, 18, 41, 21, 7, 39, 37, 29, 25, 32)
(2, 22, 26, 30, 14, 12, 27, 17, 39, 38, 15, 24, 4, 37, 41)
(5, 28, 29, 10, 36, 19, 7, 13, 21, 18, 31, 32, 33, 6, 40)
(5, 17, 15, 8, 27, 13, 24, 7, 35, 33, 29, 30, 18, 19, 22)
(4, 20, 29, 17, 35, 36, 27, 21, 39, 31, 14, 18, 11, 9, 40)
(7, 22, 15, 23, 16, 9, 14, 25, 30, 10, 40, 11, 36, 24, 28)
(3, 19, 11, 20, 8, 26, 28, 15, 5, 36, 31, 33, 16, 37, 27)
(1, 7, 34, 13, 3, 17, 20, 19, 14, 26, 9, 35, 28, 38, 32)
(3, 18, 40, 38, 13, 36, 7, 9, 24, 30, 34, 27, 28, 14, 29)
(2, 18, 22, 13, 11, 8, 16, 41, 4, 29, 23, 25, 36, 26, 27)
(1, 21, 37, 2, 25, 4, 8, 17, 11, 3, 38, 5, 26, 16, 35)
(2, 23, 34, 40, 19, 28, 10, 20, 7, 37, 13, 31, 8, 14, 36)
(1, 11, 34, 18, 17, 32, 8, 36, 40, 29, 22, 9, 31, 6, 39)
(4, 21, 25, 9, 38, 26, 13, 6, 7, 40, 17, 24, 12, 39, 22)
(1, 6, 16, 4, 7, 32, 12, 19, 27, 20, 13, 9, 18, 15, 41)
(4, 12, 40, 23, 14, 15, 21, 35, 19, 16, 22, 33, 37, 10, 39)
(3, 24, 6, 21, 32, 22, 25, 13, 29, 31, 40, 39, 19, 8, 37)
(2, 9, 6, 23, 37, 19, 25, 27, 35, 12, 17, 7, 8, 5, 10)
(1, 26, 31, 38, 24, 32, 15, 7, 29, 8, 39, 18, 28, 41, 30)
(2, 15, 27, 7, 14, 39, 5, 20, 16, 17, 21, 29, 35, 8, 40)
(2, 11, 27, 16, 28, 4, 15, 13, 23, 3, 6, 41, 34, 19, 26)
(3, 32, 40, 27, 38, 21, 11, 31, 10, 25, 26, 37, 14, 16, 39)
(5, 7, 18, 37, 36, 34, 10, 16, 32, 9, 23, 38, 19, 17, 31)
(1, 14, 5, 25, 34, 17, 30, 13, 41, 9, 4, 27, 23, 20, 31)
(5, 9, 33, 19, 31, 35, 20, 37, 22, 6, 36, 41, 24, 10, 11)
(2, 29, 11, 4, 38, 8, 12, 10, 13, 19, 6, 20, 33, 34, 39)
(3, 10, 8, 33, 28, 31, 21, 24, 37, 25, 40, 35, 14, 38, 34)
(1, 13, 18, 25, 17, 41, 26, 29, 15, 33, 12, 28, 3, 8, 22)
(3, 15, 36, 29, 38, 7, 25, 24, 16, 21, 10, 35, 32, 26, 20)
(1, 28, 21, 20, 9, 27, 24, 31, 23, 36, 39, 29, 5, 16, 40)
(1, 18, 5, 12, 13, 39, 9, 10, 7, 2, 6, 8, 28, 34, 20)
(2, 20, 22, 27, 18, 23, 39, 25, 35, 3, 26, 33, 40, 30, 21)
(3, 21, 9, 12, 36, 18, 10, 23, 32, 41, 19, 15, 30, 27, 31)
(1, 25, 41, 7, 31, 30, 19, 9, 28, 11, 32, 13, 5, 35, 37)



m=15, u=7, v=19
(2, 16, 10, 4, 19, 15, 6, 14, 17, 12, 13, 5, 11, 7, 18)
(1, 13, 18, 17, 9, 8, 3, 19, 7, 10, 12, 14, 11, 16, 15)
(1, 8, 10, 2, 9, 12, 16, 6, 11, 15, 3, 17, 19, 5, 14)
(2, 17, 13, 8, 11, 4, 15, 18, 6, 9, 5, 16, 3, 12, 19)
(1, 17, 4, 14, 16, 9, 10, 3, 13, 2, 12, 15, 8, 5, 18)
(1, 10, 15, 13, 16, 7, 17, 6, 8, 14, 18, 3, 9, 19, 11)
(3, 11, 12, 7, 13, 10, 5, 17, 16, 19, 8, 18, 4, 9, 14)
(2, 8, 4, 13, 11, 9, 18, 10, 19, 6, 12, 5, 15, 7, 14)
(1, 12, 18, 16, 8, 7, 9, 15, 17, 11, 10, 6, 13, 14, 19)
(1, 9, 13, 19, 18, 11, 2, 15, 14, 10, 17, 8, 12, 4, 16)



m=15, u=7, v=27
(2, 15, 3, 10, 27, 4, 22, 26, 24, 23, 16, 14, 7, 21, 25)
(1, 21, 27, 24, 2, 13, 18, 15, 14, 26, 3, 16, 11, 9, 25)
(1, 9, 7, 10, 23, 18, 27, 2, 16, 25, 4, 8, 14, 6, 19)
(1, 16, 21, 20, 19, 10, 8, 26, 5, 22, 25, 18, 4, 9, 17)
(1, 13, 4, 11, 6, 8, 12, 20, 26, 2, 21, 10, 9, 14, 24)
(1, 14, 3, 23, 19, 13, 26, 7, 25, 10, 22, 11, 15, 8, 27)
(2, 10, 11, 5, 9, 6, 23, 15, 7, 8, 19, 25, 13, 3, 12)
(1, 12, 5, 23, 20, 4, 26, 11, 17, 2, 14, 25, 24, 3, 22)
(3, 11, 23, 8, 24, 15, 26, 27, 13, 10, 4, 19, 17, 14, 21)
(3, 8, 13, 5, 27, 6, 20, 10, 26, 19, 24, 11, 25, 15, 9)
(5, 14, 11, 8, 16, 24, 17, 13, 7, 20, 22, 19, 27, 12, 21)
(2, 11, 21, 13, 22, 15, 20, 17, 7, 18, 26, 12, 16, 4, 23)
(5, 15, 10, 12, 17, 26, 23, 22, 21, 9, 19, 14, 27, 16, 18)
(5, 17, 18, 8, 21, 15, 13, 24, 12, 11, 27, 22, 9, 16, 19)
(1, 15, 16, 6, 26, 25, 3, 18, 10, 24, 9, 27, 23, 14, 20)
(1, 11, 13, 16, 7, 24, 4, 15, 19, 21, 6, 18, 2, 9, 26)
(1, 18, 19, 7, 22, 12, 4, 14, 10, 17, 21, 24, 20, 13, 23)
(3, 17, 23, 9, 8, 25, 5, 20, 11, 18, 22, 24, 6, 12, 19)
(1, 8, 2, 20, 9, 13, 14, 18, 12, 15, 17, 27, 25, 6, 10)
(5, 10, 16, 20, 27, 7, 23, 25, 17, 22, 14, 12, 9, 18, 24)
(2, 19, 11, 7, 12, 13, 6, 17, 16, 26, 21, 18, 20, 8, 22)
(3, 20, 25, 12, 23, 21, 4, 17, 8, 5, 16, 22, 6, 15, 27)



m=15, u=9, v=19
(2, 12, 17, 18, 10, 19, 8, 15, 3, 14, 13, 6, 11, 5, 16)
(1, 10, 16, 3, 12, 14, 19, 2, 18, 4, 11, 13, 5, 17, 15)
(2, 10, 4, 16, 17, 7, 11, 18, 5, 14, 9, 15, 19, 12, 13)
(1, 13, 10, 15, 5, 12, 6, 18, 14, 11, 19, 3, 17, 9, 16)
(5, 10, 7, 18, 16, 13, 9, 11, 8, 12, 15, 14, 17, 6, 19)
(1, 11, 12, 7, 15, 16, 6, 10, 14, 4, 17, 19, 13, 8, 18)
(2, 11, 3, 18, 13, 17, 10, 12, 9, 19, 16, 8, 14, 6, 15)
(1, 12, 18, 15, 4, 13, 3, 10, 11, 17, 2, 14, 16, 7, 19)
(1, 14, 7, 13, 15, 11, 16, 12, 4, 19, 18, 9, 10, 8, 17)



m=15, u=9, v=27
(1, 14, 16, 3, 24, 25, 4, 10, 23, 20, 8, 26, 22, 6, 15)
(2, 13, 17, 10, 25, 9, 19, 3, 12, 5, 14, 23, 22, 4, 16)
(1, 21, 27, 24, 10, 8, 17, 16, 23, 9, 20, 26, 3, 18, 22)
(2, 25, 5, 23, 11, 3, 20, 4, 26, 14, 8, 21, 19, 18, 27)
(2, 12, 26, 18, 9, 11, 19, 25, 23, 7, 20, 17, 27, 6, 24)
(1, 10, 19, 7, 24, 20, 13, 27, 12, 14, 22, 2, 18, 21, 16)
(1, 18, 23, 4, 21, 7, 13, 9, 24, 12, 19, 15, 2, 14, 27)
(3, 10, 16, 5, 18, 11, 15, 23, 12, 13, 21, 17, 26, 6, 14)
(1, 19, 22, 10, 6, 12, 7, 17, 4, 15, 24, 26, 13, 8, 23)
(3, 13, 23, 6, 20, 12, 10, 27, 4, 24, 14, 18, 25, 11, 22)
(7, 11, 17, 12, 21, 22, 25, 26, 27, 19, 14, 10, 18, 24, 16)
(4, 12, 11, 8, 24, 21, 25, 17, 19, 13, 16, 27, 22, 15, 18)
(1, 12, 8, 19, 4, 11, 10, 26, 15, 25, 3, 21, 23, 2, 17)
(8, 16, 26, 23, 19, 20, 15, 27, 11, 21, 14, 9, 22, 13, 18)
(1, 20, 16, 25, 8, 15, 21, 2, 11, 14, 17, 18, 12, 22, 24)
(4, 13, 6, 16, 22, 17, 23, 27, 5, 10, 7, 18, 20, 25, 14)
(2, 19, 26, 5, 13, 24, 11, 16, 15, 9, 17, 6, 21, 10, 20)
(3, 17, 24, 5, 22, 7, 15, 10, 9, 21, 20, 14, 13, 25, 27)
(1, 11, 5, 15, 3, 23, 24, 19, 16, 12, 9, 26, 2, 10, 13)
(5, 17, 15, 12, 25, 7, 26, 11, 20, 27, 9, 16, 18, 6, 19)
(1, 25, 6, 11, 13, 15, 14, 7, 27, 8, 22, 20, 5, 21, 26)



m=15, u=11, v=35
(1, 18, 25, 28, 14, 16, 29, 5, 17, 20, 3, 31, 33, 2, 21)
(1, 14, 6, 35, 16, 22, 7, 25, 10, 23, 5, 20, 26, 29, 31)
(1, 29, 6, 16, 30, 34, 19, 22, 17, 4, 12, 31, 11, 15, 33)
(3, 19, 30, 6, 20, 23, 21, 34, 27, 29, 4, 25, 12, 24, 35)
(2, 17, 11, 30, 8, 18, 4, 23, 35, 31, 16, 19, 15, 10, 34)
(1, 12, 27, 4, 14, 34, 9, 19, 33, 5, 21, 3, 32, 30, 15)
(1, 24, 15, 8, 29, 28, 21, 18, 17, 33, 12, 23, 32, 27, 30)
(2, 12, 29, 23, 34, 22, 35, 11, 20, 25, 6, 31, 7, 14, 15)
(5, 14, 24, 11, 21, 6, 32, 26, 9, 18, 29, 33, 7, 23, 25)
(3, 29, 13, 4, 28, 15, 21, 19, 26, 17, 10, 27, 31, 5, 34)
(2, 24, 30, 14, 22, 26, 4, 31, 18, 33, 13, 3, 25, 19, 28)
(1, 16, 34, 29, 20, 32, 5, 18, 14, 17, 25, 9, 31, 2, 26)
(4, 15, 32, 7, 17, 13, 30, 26, 14, 33, 20, 12, 5, 24, 16)
(3, 14, 25, 35, 19, 12, 10, 18, 32, 24, 6, 13, 11, 28, 30)
(5, 13, 32, 35, 26, 7, 19, 31, 20, 28, 27, 9, 23, 8, 22)
(4, 32, 17, 15, 12, 9, 14, 29, 7, 24, 33, 35, 21, 13, 34)
(8, 26, 11, 19, 29, 22, 21, 25, 13, 12, 16, 23, 30, 17, 27)
(11, 18, 13, 27, 19, 32, 29, 24, 31, 28, 16, 15, 23, 17, 34)
(6, 27, 33, 22, 15, 25, 31, 21, 16, 13, 20, 30, 12, 34, 28)
(4, 24, 9, 29, 11, 32, 33, 26, 16, 20, 19, 8, 34, 35, 30)
(1, 23, 18, 7, 21, 29, 30, 25, 34, 20, 10, 35, 2, 14, 32)
(1, 28, 8, 20, 22, 24, 27, 15, 5, 30, 9, 16, 33, 4, 35)
(3, 24, 23, 14, 11, 22, 32, 25, 33, 9, 15, 13, 35, 5, 28)
(3, 12, 32, 28, 23, 19, 5, 27, 7, 15, 6, 17, 21, 24, 18)
(1, 17, 3, 16, 8, 21, 30, 7, 34, 24, 26, 28, 9, 13, 19)
(6, 19, 24, 25, 16, 32, 21, 33, 30, 22, 18, 28, 13, 31, 23)
(1, 22, 3, 26, 15, 35, 17, 19, 10, 16, 2, 13, 23, 33, 34)
(1, 25, 22, 2, 20, 24, 28, 7, 16, 18, 12, 8, 13, 14, 27)
(2, 18, 20, 7, 35, 8, 14, 10, 32, 34, 15, 3, 27, 25, 29)
(3, 23, 27, 26, 34, 31, 14, 12, 35, 29, 15, 20, 21, 10, 33)
(1, 13, 22, 31, 30, 18, 6, 33, 28, 17, 16, 27, 21, 9, 20)
(6, 26, 21, 12, 11, 33, 8, 17, 29, 10, 22, 28, 35, 18, 34)
(6, 12, 28, 10, 24, 8, 25, 26, 23, 11, 27, 20, 35, 9, 22)
(2, 23, 22, 27, 35, 14, 21, 4, 19, 18, 26, 10, 31, 8, 32)
(2, 19, 14, 20, 4, 22, 12, 17, 9, 32, 31, 26, 13, 10, 30)
(2, 25, 11, 16, 5, 26, 12, 7, 13, 24, 17, 31, 15, 18, 27)



m=15, u=11, v=41
(2, 33, 22, 18, 39, 34, 26, 27, 21, 5, 14, 12, 15, 35, 40)
(3, 20, 31, 11, 38, 27, 18, 19, 25, 21, 8, 32, 17, 40, 39)
(1, 37, 6, 26, 33, 28, 13, 30, 9, 18, 15, 41, 23, 8, 38)
(1, 22, 34, 18, 5, 15, 20, 11, 17, 2, 35, 37, 25, 33, 30)
(4, 28, 25, 18, 24, 35, 19, 6, 33, 17, 12, 22, 23, 34, 32)
(9, 19, 41, 24, 36, 28, 16, 29, 11, 12, 10, 26, 31, 18, 37)
(1, 12, 8, 26, 2, 30, 14, 35, 6, 21, 41, 25, 17, 29, 13)
(1, 19, 36, 8, 34, 5, 22, 21, 10, 32, 27, 41, 3, 35, 23)
(3, 17, 38, 14, 25, 7, 30, 20, 26, 35, 8, 40, 33, 19, 37)
(4, 20, 27, 5, 29, 35, 36, 12, 40, 41, 33, 13, 37, 11, 21)
(6, 16, 32, 22, 35, 41, 39, 31, 9, 29, 38, 23, 12, 34, 17)
(6, 22, 20, 21, 40, 36, 29, 32, 35, 30, 38, 25, 26, 16, 23)
(2, 14, 33, 3, 34, 31, 16, 22, 25, 35, 5, 20, 40, 6, 39)
(1, 21, 16, 10, 39, 17, 20, 38, 7, 28, 19, 8, 15, 3, 32)
(7, 17, 31, 40, 14, 18, 32, 23, 9, 39, 25, 12, 20, 10, 35)
(5, 24, 28, 29, 19, 21, 15, 40, 22, 26, 7, 16, 17, 36, 32)
(4, 14, 36, 37, 41, 7, 32, 25, 29, 21, 17, 35, 27, 11, 39)
(3, 19, 26, 37, 40, 13, 27, 23, 25, 36, 6, 14, 16, 8, 24)
(1, 25, 20, 23, 3, 28, 17, 37, 34, 33, 16, 24, 30, 8, 39)
(2, 20, 33, 37, 28, 23, 36, 30, 4, 25, 34, 40, 24, 6, 29)
(6, 30, 28, 14, 34, 7, 23, 15, 29, 10, 38, 22, 17, 19, 32)
(4, 19, 38, 41, 5, 39, 7, 15, 30, 10, 37, 8, 14, 13, 34)
(2, 32, 40, 19, 24, 26, 30, 25, 9, 33, 5, 37, 23, 10, 41)
(12, 21, 33, 18, 35, 34, 19, 22, 14, 17, 26, 29, 23, 39, 38)
(3, 21, 26, 18, 13, 35, 16, 9, 32, 28, 20, 7, 31, 8, 29)
(4, 13, 10, 18, 12, 37, 30, 41, 36, 39, 24, 32, 15, 31, 35)
(3, 16, 19, 31, 6, 38, 40, 10, 15, 34, 27, 12, 29, 39, 22)
(1, 24, 29, 18, 38, 31, 32, 12, 9, 14, 39, 19, 13, 23, 40)
(5, 13, 41, 9, 36, 7, 18, 6, 34, 29, 14, 19, 11, 28, 31)
(1, 17, 13, 3, 30, 40, 11, 32, 33, 15, 26, 39, 21, 9, 34)
(1, 18, 30, 21, 34, 2, 13, 9, 24, 15, 19, 12, 41, 14, 27)
(1, 16, 2, 24, 38, 21, 14, 23, 30, 34, 28, 22, 7, 19, 20)
(2, 36, 20, 14, 26, 41, 32, 30, 27, 22, 31, 10, 24, 13, 38)
(2, 18, 11, 35, 20, 24, 14, 32, 38, 15, 25, 13, 12, 31, 21)
(1, 26, 32, 13, 31, 41, 34, 38, 9, 15, 36, 3, 18, 40, 28)
(2, 28, 27, 7, 14, 31, 3, 25, 11, 30, 22, 8, 41, 20, 37)
(4, 23, 21, 18, 17, 10, 25, 31, 30, 39, 28, 5, 12, 16, 38)
(4, 12, 39, 32, 37, 29, 7, 13, 6, 27, 36, 26, 5, 23, 31)
(1, 33, 27, 37, 24, 12, 7, 21, 28, 15, 17, 41, 11, 34, 36)
(1, 14, 3, 38, 36, 10, 27, 4, 26, 40, 16, 11, 13, 22, 15)
(5, 17, 23, 33, 10, 14, 11, 24, 22, 37, 39, 13, 8, 27, 19)
(2, 12, 28, 18, 36, 22, 4, 37, 7, 24, 33, 35, 21, 13, 15)
(3, 12, 6, 15, 39, 20, 29, 31, 33, 4, 41, 28, 8, 25, 40)
(5, 30, 17, 27, 39, 16, 34, 24, 21, 32, 20, 18, 41, 29, 40)
(9, 22, 10, 19, 23, 24, 27, 15, 11, 33, 36, 16, 13, 26, 28)
(2, 19, 30, 29, 33, 8, 17, 4, 36, 31, 27, 3, 26, 11, 22)
(1, 35, 39, 33, 38, 5, 16, 27, 2, 23, 18, 4, 29, 22, 41)
(2, 25, 24, 4, 16, 41, 6, 20, 34, 10, 28, 35, 38, 37, 31)
(1, 29, 27, 25, 5, 36, 21, 37, 15, 16, 20, 9, 17, 24, 31)
(7, 33, 12, 30, 16, 18, 8, 20, 13, 36, 11, 23, 26, 9, 40)
(4, 15, 14, 37, 16, 25, 6, 28, 38, 26, 12, 35, 9, 27, 40)



m=15, u=13, v=33
(7, 23, 33, 24, 28, 30, 8, 15, 27, 14, 21, 20, 31, 13, 29)
(2, 25, 3, 30, 20, 24, 23, 15, 12, 17, 32, 5, 26, 22, 31)
(1, 19, 20, 4, 25, 31, 9, 17, 6, 21, 8, 16, 5, 18, 33)
(2, 29, 32, 27, 21, 18, 17, 13, 22, 9, 19, 8, 20, 6, 30)
(2, 26, 33, 3, 24, 17, 31, 23, 20, 14, 30, 22, 29, 6, 28)
(3, 23, 14, 32, 20, 11, 25, 9, 26, 10, 27, 8, 24, 5, 29)
(2, 17, 4, 14, 12, 18, 11, 31, 7, 24, 32, 13, 33, 6, 19)
(3, 16, 11, 23, 12, 21, 7, 22, 8, 31, 30, 15, 18, 13, 28)
(1, 14, 33, 22, 4, 27, 19, 30, 29, 28, 5, 31, 12, 26, 21)
(6, 15, 11, 27, 12, 28, 17, 16, 29, 26, 8, 23, 30, 7, 18)
(7, 14, 28, 33, 30, 25, 27, 17, 20, 29, 10, 31, 16, 15, 32)
(1, 16, 19, 33, 15, 9, 32, 21, 3, 17, 25, 14, 24, 11, 28)
(4, 29, 24, 6, 26, 19, 21, 5, 25, 20, 13, 23, 18, 10, 30)
(2, 15, 7, 28, 32, 8, 29, 12, 30, 11, 26, 3, 22, 6, 23)
(4, 18, 30, 9, 14, 15, 29, 11, 22, 21, 28, 20, 33, 27, 23)
(1, 15, 17, 11, 19, 12, 16, 7, 25, 6, 31, 3, 14, 2, 18)
(2, 21, 31, 4, 19, 28, 10, 25, 32, 12, 22, 15, 3, 18, 27)
(1, 20, 26, 14, 31, 27, 28, 25, 33, 29, 23, 21, 16, 30, 32)
(4, 15, 20, 16, 14, 17, 26, 25, 18, 29, 27, 9, 24, 30, 21)
(2, 20, 10, 15, 26, 23, 28, 9, 18, 24, 25, 13, 27, 22, 32)
(1, 17, 7, 33, 4, 32, 6, 16, 9, 23, 19, 3, 27, 24, 26)
(1, 24, 16, 18, 14, 11, 21, 33, 10, 23, 17, 19, 15, 5, 30)
(5, 20, 18, 31, 29, 17, 21, 13, 15, 24, 19, 10, 22, 16, 33)
(1, 29, 9, 21, 10, 14, 19, 7, 20, 12, 33, 2, 22, 28, 31)
(2, 16, 23, 32, 3, 20, 9, 33, 8, 17, 5, 19, 25, 12, 24)
(13, 24, 31, 15, 28, 16, 27, 20, 22, 25, 29, 19, 32, 26, 30)
(1, 23, 22, 24, 10, 32, 33, 31, 19, 18, 8, 28, 26, 7, 27)
(4, 16, 26, 27, 6, 14, 29, 21, 15, 25, 23, 5, 22, 18, 28)
(1, 22, 14, 5, 27, 30, 17, 33, 11, 32, 31, 26, 13, 16, 25)
(4, 24, 21, 25, 8, 14, 13, 19, 22, 17, 10, 16, 32, 18, 26)



m=15, u=13, v=43
(2, 16, 37, 3, 15, 28, 27, 26, 21, 40, 29, 24, 9, 31, 43)
(1, 28, 6, 38, 40, 14, 20, 3, 18, 39, 11, 22, 2, 23, 30)
(3, 17, 40, 34, 20, 15, 7, 19, 12, 41, 6, 27, 4, 21, 35)
(7, 18, 38, 8, 32, 17, 42, 24, 12, 39, 13, 26, 14, 43, 41)
(4, 18, 24, 14, 8, 35, 27, 25, 41, 5, 34, 21, 43, 11, 30)
(1, 31, 32, 42, 14, 37, 2, 25, 15, 8, 29, 16, 18, 41, 33)
(6, 16, 22, 33, 18, 40, 19, 35, 42, 11, 23, 9, 41, 34, 24)
(1, 36, 34, 12, 38, 29, 32, 43, 28, 20, 4, 14, 2, 42, 41)
(4, 29, 42, 12, 30, 15, 43, 9, 32, 6, 39, 31, 13, 36, 38)
(12, 22, 41, 24, 43, 27, 32, 26, 40, 35, 31, 16, 33, 37, 36)
(2, 17, 37, 15, 12, 14, 30, 16, 8, 20, 19, 10, 28, 9, 18)
(1, 20, 27, 10, 39, 35, 4, 24, 30, 5, 28, 23, 26, 12, 25)
(1, 18, 10, 21, 17, 16, 28, 4, 32, 39, 26, 19, 3, 27, 22)
(3, 28, 36, 8, 18, 20, 24, 16, 34, 6, 33, 38, 17, 22, 39)
(5, 14, 39, 28, 30, 6, 40, 23, 20, 17, 35, 34, 31, 24, 33)
(1, 24, 11, 32, 7, 22, 8, 37, 5, 15, 31, 41, 14, 9, 35)
(1, 14, 15, 4, 40, 2, 32, 41, 13, 37, 23, 17, 28, 42, 21)
(6, 21, 37, 22, 24, 39, 25, 43, 30, 20, 13, 16, 41, 15, 23)
(3, 34, 10, 31, 28, 7, 43, 18, 25, 29, 14, 32, 20, 35, 41)
(6, 35, 23, 25, 40, 12, 33, 14, 38, 21, 29, 13, 27, 19, 43)
(1, 19, 2, 24, 13, 42, 6, 37, 26, 8, 23, 33, 21, 27, 38)
(1, 32, 36, 40, 31, 27, 16, 38, 25, 24, 5, 29, 12, 23, 43)
(1, 23, 32, 18, 15, 42, 19, 36, 43, 17, 25, 7, 35, 5, 27)
(2, 15, 17, 18, 31, 23, 36, 35, 25, 22, 5, 42, 10, 24, 38)
(4, 31, 30, 38, 19, 41, 20, 9, 26, 42, 33, 27, 24, 17, 39)
(11, 28, 29, 43, 42, 18, 23, 19, 24, 36, 26, 22, 15, 27, 40)
(5, 16, 14, 34, 17, 31, 22, 18, 35, 29, 39, 37, 42, 9, 19)
(3, 16, 36, 33, 17, 26, 34, 11, 19, 37, 4, 43, 22, 35, 38)
(5, 26, 33, 13, 21, 30, 10, 16, 12, 17, 14, 6, 31, 38, 43)
(1, 17, 13, 32, 24, 15, 16, 25, 42, 8, 28, 22, 20, 39, 34)
(1, 26, 2, 27, 12, 21, 31, 33, 32, 15, 9, 34, 37, 30, 42)
(1, 15, 29, 34, 32, 3, 21, 11, 33, 25, 10, 40, 30, 9, 16)
(8, 30, 26, 38, 34, 22, 40, 43, 16, 19, 14, 18, 11, 36, 39)
(5, 21, 28, 32, 10, 33, 15, 6, 29, 19, 13, 30, 34, 27, 39)
(2, 36, 6, 19, 4, 33, 30, 18, 26, 15, 38, 9, 29, 37, 41)
(5, 38, 32, 37, 27, 29, 11, 20, 10, 22, 19, 8, 21, 16, 40)
(4, 25, 9, 39, 40, 37, 18, 13, 22, 42, 38, 7, 23, 41, 36)
(8, 27, 23, 38, 22, 30, 32, 35, 11, 37, 9, 40, 42, 39, 43)
(3, 26, 11, 31, 37, 7, 14, 35, 15, 13, 25, 19, 30, 39, 33)
(3, 23, 16, 7, 39, 21, 18, 34, 25, 26, 20, 42, 36, 5, 31)
(1, 39, 15, 19, 28, 12, 35, 26, 10, 41, 11, 27, 42, 3, 40)
(6, 22, 9, 17, 27, 30, 35, 24, 28, 41, 21, 7, 42, 16, 26)
(1, 29, 20, 6, 17, 36, 21, 24, 3, 25, 30, 2, 35, 43, 37)
(3, 29, 18, 12, 37, 35, 33, 20, 21, 32, 16, 39, 23, 34, 43)
(3, 14, 31, 25, 8, 34, 15, 11, 38, 41, 29, 33, 7, 17, 30)
(2, 29, 26, 24, 23, 22, 14, 10, 36, 25, 6, 18, 27, 9, 33)
(4, 26, 41, 27, 36, 18, 5, 23, 14, 21, 25, 20, 43, 33, 34)
(7, 24, 40, 32, 12, 43, 26, 31, 42, 23, 10, 38, 28, 14, 27)
(4, 16, 35, 10, 29, 22, 21, 15, 36, 7, 26, 28, 33, 8, 17)
(7, 29, 36, 20, 12, 31, 19, 17, 10, 43, 13, 38, 39, 41, 40)
(4, 22, 36, 30, 7, 20, 37, 25, 28, 18, 19, 33, 40, 8, 41)
(11, 17, 41, 30, 29, 23, 13, 34, 28, 40, 20, 31, 36, 14, 25)
(2, 31, 29, 17, 5, 32, 22, 3, 36, 9, 21, 23, 4, 42, 34)
(2, 20, 16, 11, 14, 13, 28, 37, 24, 8, 31, 7, 34, 19, 21)
(2, 28, 35, 13, 40, 15, 10, 37, 38, 20, 5, 25, 32, 19, 39)



m=15, u=15, v=25
(4, 20, 15, 22, 18, 10, 19, 21, 8, 16, 23, 11, 17, 12, 24)
(1, 16, 19, 11, 22, 3, 24, 5, 18, 23, 9, 21, 25, 17, 20)
(2, 16, 12, 25, 19, 4, 23, 17, 14, 18, 3, 21, 24, 10, 20)
(2, 18, 25, 6, 20, 5, 17, 9, 19, 14, 21, 10, 22, 23, 24)
(1, 19, 20, 7, 25, 11, 24, 13, 16, 9, 22, 6, 18, 15, 21)
(1, 18, 20, 21, 17, 6, 19, 24, 22, 14, 16, 3, 25, 2, 23)
(4, 17, 22, 5, 16, 18, 12, 21, 7, 19, 8, 23, 20, 14, 25)
(1, 22, 12, 23, 5, 21, 16, 25, 13, 19, 15, 17, 7, 18, 24)
(2, 17, 16, 4, 22, 20, 25, 8, 18, 19, 23, 14, 24, 6, 21)
(7, 23, 15, 25, 9, 20, 11, 21, 18, 13, 17, 19, 22, 16, 24)
(4, 18, 9, 24, 25, 22, 13, 20, 8, 17, 10, 16, 6, 23, 21)
(1, 17, 24, 15, 16, 20, 3, 19, 2, 22, 21, 13, 23, 10, 25)
(3, 17, 18, 11, 16, 7, 22, 8, 24, 20, 12, 19, 5, 25, 23)



m=15, u=17, v=29
(1, 18, 5, 27, 22, 3, 25, 10, 28, 2, 20, 15, 29, 7, 19)
(1, 24, 23, 25, 15, 27, 18, 22, 6, 20, 4, 29, 3, 28, 26)
(2, 23, 18, 21, 6, 24, 17, 29, 12, 28, 5, 19, 9, 20, 27)
(4, 23, 26, 5, 29, 14, 28, 17, 18, 15, 19, 8, 21, 10, 24)
(4, 18, 25, 20, 17, 27, 24, 28, 16, 19, 23, 13, 21, 22, 26)
(5, 20, 16, 26, 17, 22, 15, 28, 27, 11, 24, 9, 29, 6, 25)
(3, 18, 12, 26, 9, 25, 27, 23, 8, 22, 11, 21, 20, 14, 24)
(2, 21, 14, 27, 19, 25, 26, 15, 23, 22, 20, 8, 18, 28, 29)
(1, 20, 23, 14, 26, 6, 18, 10, 29, 19, 3, 27, 8, 25, 22)
(1, 25, 13, 24, 21, 27, 12, 19, 22, 9, 28, 23, 10, 20, 29)
(1, 23, 12, 25, 7, 26, 19, 24, 22, 4, 21, 29, 18, 13, 28)
(5, 21, 25, 16, 18, 19, 28, 22, 7, 23, 29, 26, 20, 12, 24)
(3, 21, 23, 11, 28, 6, 19, 10, 27, 13, 29, 25, 24, 8, 26)
(1, 21, 9, 23, 17, 19, 2, 18, 20, 24, 16, 22, 10, 26, 27)
(2, 22, 29, 8, 28, 7, 27, 9, 18, 26, 11, 19, 21, 15, 24)
(6, 23, 16, 21, 17, 25, 14, 19, 13, 20, 11, 18, 24, 29, 27)
(3, 20, 19, 4, 25, 28, 21, 26, 24, 7, 18, 14, 22, 5, 23)
(2, 25, 11, 29, 16, 27, 4, 28, 20, 7, 21, 12, 22, 13, 26)



m=15, u=21, v=31
(1, 22, 15, 23, 5, 28, 17, 24, 2, 30, 12, 31, 25, 13, 29)
(1, 23, 21, 27, 4, 22, 18, 25, 12, 26, 31, 17, 29, 7, 28)
(5, 22, 21, 24, 13, 23, 8, 26, 25, 14, 29, 28, 27, 30, 31)
(4, 23, 30, 18, 26, 6, 22, 17, 25, 21, 29, 16, 28, 12, 24)
(1, 24, 7, 25, 5, 29, 2, 26, 11, 30, 15, 28, 22, 16, 27)
(3, 28, 30, 20, 26, 4, 25, 6, 24, 14, 22, 27, 17, 23, 31)
(1, 26, 13, 22, 3, 27, 15, 24, 25, 11, 31, 16, 23, 14, 30)
(1, 25, 9, 27, 26, 16, 24, 29, 3, 30, 22, 10, 28, 19, 31)
(4, 28, 6, 29, 30, 5, 24, 23, 12, 22, 26, 14, 27, 7, 31)
(2, 28, 11, 29, 19, 26, 24, 20, 27, 6, 23, 22, 25, 10, 31)
(2, 23, 25, 30, 17, 26, 3, 24, 8, 29, 22, 31, 28, 13, 27)
(9, 22, 11, 24, 30, 16, 25, 28, 18, 27, 31, 20, 29, 26, 23)
(4, 29, 18, 31, 8, 27, 10, 23, 19, 22, 20, 28, 24, 9, 30)
(8, 28, 9, 31, 29, 12, 27, 11, 23, 20, 25, 15, 26, 21, 30)
(2, 22, 24, 19, 30, 6, 31, 21, 28, 26, 9, 29, 23, 27, 25)
(3, 23, 18, 24, 10, 26, 7, 30, 13, 31, 15, 29, 27, 19, 25)
(5, 26, 30, 10, 29, 25, 8, 22, 7, 23, 28, 14, 31, 24, 27)



m=15, u=27, v=37
(5, 28, 11, 34, 23, 32, 27, 30, 17, 37, 29, 7, 33, 12, 36)
(2, 31, 4, 36, 24, 37, 18, 30, 7, 35, 29, 10, 34, 20, 33)
(2, 36, 34, 21, 33, 9, 28, 20, 32, 26, 30, 5, 35, 12, 37)
(2, 28, 33, 4, 30, 12, 32, 3, 31, 14, 37, 15, 29, 25, 34)
(1, 30, 29, 26, 33, 10, 28, 13, 34, 3, 37, 20, 31, 6, 36)
(13, 31, 29, 27, 34, 30, 35, 32, 16, 33, 14, 28, 21, 36, 37)
(4, 32, 8, 29, 5, 33, 6, 35, 16, 28, 25, 31, 37, 9, 34)
(1, 28, 27, 31, 15, 35, 37, 21, 29, 17, 33, 11, 36, 10, 32)
(2, 29, 19, 35, 14, 34, 37, 8, 30, 23, 31, 7, 36, 18, 32)
(11, 29, 13, 33, 34, 31, 35, 22, 30, 21, 32, 28, 36, 27, 37)
(5, 34, 32, 29, 6, 30, 13, 36, 22, 28, 19, 33, 35, 25, 37)
(1, 29, 36, 3, 30, 15, 32, 7, 28, 24, 35, 21, 31, 22, 34)
(1, 31, 28, 29, 33, 27, 35, 8, 36, 25, 30, 24, 32, 22, 37)
(3, 28, 12, 34, 8, 33, 37, 10, 30, 14, 36, 9, 31, 26, 35)
(11, 30, 33, 15, 36, 23, 28, 18, 31, 16, 34, 17, 32, 13, 35)
(2, 30, 37, 7, 34, 6, 28, 8, 31, 11, 32, 14, 29, 23, 35)
(3, 29, 12, 31, 17, 36, 20, 35, 34, 15, 28, 26, 37, 32, 33)
(4, 29, 34, 18, 33, 36, 32, 6, 37, 28, 30, 19, 31, 10, 35)
(1, 33, 23, 37, 16, 29, 20, 30, 32, 31, 36, 26, 34, 28, 35)
(4, 28, 17, 35, 36, 16, 30, 31, 33, 24, 29, 9, 32, 19, 37)
(5, 31, 24, 34, 19, 36, 30, 9, 35, 18, 29, 22, 33, 25, 32)



m=15, u=27, v=39
(2, 30, 33, 23, 32, 27, 37, 26, 39, 11, 31, 21, 36, 28, 35)
(1, 34, 11, 33, 39, 16, 31, 19, 29, 7, 36, 22, 38, 9, 35)
(1, 29, 22, 34, 6, 28, 14, 35, 21, 33, 17, 37, 36, 25, 32)
(3, 33, 26, 38, 12, 28, 39, 20, 32, 7, 35, 24, 34, 16, 36)
(8, 38, 10, 31, 12, 36, 23, 34, 19, 28, 27, 35, 37, 30, 39)
(5, 30, 13, 37, 11, 28, 26, 36, 9, 29, 31, 24, 33, 12, 35)
(1, 33, 19, 32, 34, 7, 37, 23, 30, 18, 35, 11, 29, 14, 38)
(2, 32, 15, 29, 27, 36, 11, 38, 7, 30, 17, 31, 8, 35, 34)
(1, 31, 23, 28, 29, 13, 39, 22, 33, 10, 34, 27, 30, 8, 37)
(2, 29, 20, 35, 19, 30, 28, 32, 8, 34, 5, 33, 31, 15, 39)
(12, 32, 30, 16, 33, 36, 29, 17, 34, 18, 31, 20, 38, 37, 39)
(6, 30, 34, 21, 39, 35, 10, 28, 37, 22, 32, 14, 33, 38, 36)
(4, 28, 13, 35, 30, 11, 32, 26, 31, 6, 29, 38, 34, 25, 33)
(5, 31, 13, 34, 36, 24, 38, 19, 39, 6, 32, 9, 30, 29, 37)
(4, 32, 24, 29, 10, 30, 36, 20, 37, 33, 9, 34, 26, 35, 38)
(2, 36, 31, 14, 39, 5, 29, 3, 30, 22, 28, 17, 32, 10, 37)
(4, 35, 16, 37, 15, 30, 38, 21, 28, 7, 31, 9, 39, 10, 36)
(7, 33, 20, 28, 31, 34, 37, 19, 36, 32, 35, 17, 38, 25, 39)
(3, 28, 33, 35, 36, 17, 39, 38, 5, 32, 29, 4, 37, 12, 34)
(1, 28, 25, 37, 18, 32, 16, 38, 23, 35, 22, 31, 4, 39, 36)
(2, 33, 18, 36, 8, 29, 34, 20, 30, 24, 37, 3, 39, 32, 38)
(3, 31, 30, 12, 29, 18, 39, 34, 28, 15, 35, 6, 33, 27, 38)
(14, 34, 33, 15, 38, 28, 24, 39, 27, 31, 35, 29, 21, 32, 37)
(3, 32, 33, 29, 39, 31, 38, 18, 28, 5, 36, 14, 30, 25, 35)
(1, 30, 21, 37, 6, 38, 13, 32, 31, 2, 28, 16, 29, 23, 39)
(4, 30, 26, 29, 25, 31, 37, 9, 28, 8, 33, 13, 36, 15, 34)



m=15, u=33, v=43
(6, 39, 33, 34, 26, 38, 41, 32, 35, 9, 37, 10, 36, 25, 40)
(2, 35, 14, 34, 17, 38, 43, 7, 41, 25, 39, 24, 42, 9, 36)
(9, 34, 29, 36, 43, 14, 38, 21, 39, 10, 35, 31, 42, 26, 41)
(1, 34, 20, 37, 13, 39, 23, 43, 17, 41, 16, 42, 14, 40, 38)
(2, 38, 11, 43, 20, 36, 27, 41, 6, 42, 39, 3, 37, 21, 40)
(6, 34, 37, 41, 42, 36, 18, 40, 39, 7, 38, 33, 35, 22, 43)
(1, 41, 29, 35, 11, 39, 31, 34, 16, 37, 36, 26, 43, 10, 42)
(4, 36, 35, 12, 37, 8, 43, 15, 39, 17, 40, 13, 42, 29, 38)
(6, 35, 30, 43, 25, 42, 7, 40, 33, 36, 39, 22, 38, 31, 37)
(4, 34, 5, 38, 42, 33, 43, 28, 37, 14, 41, 23, 40, 27, 35)
(3, 40, 31, 41, 5, 43, 13, 38, 15, 34, 19, 39, 35, 18, 42)
(1, 35, 25, 34, 12, 36, 21, 42, 27, 39, 28, 38, 37, 32, 40)
(4, 41, 40, 8, 36, 7, 35, 15, 42, 17, 37, 25, 38, 9, 43)
(5, 37, 42, 35, 41, 34, 22, 40, 12, 38, 16, 36, 31, 43, 39)
(3, 36, 23, 37, 11, 41, 21, 35, 8, 34, 27, 38, 39, 12, 43)
(19, 36, 40, 35, 26, 37, 24, 34, 39, 30, 42, 43, 41, 20, 38)
(6, 36, 22, 41, 13, 34, 42, 28, 35, 19, 37, 29, 40, 30, 38)
(5, 36, 34, 7, 37, 35, 43, 29, 39, 9, 40, 24, 41, 12, 42)
(2, 41, 19, 43, 21, 34, 11, 40, 26, 39, 18, 38, 35, 20, 42)
(2, 34, 3, 41, 36, 17, 35, 24, 38, 23, 42, 22, 37, 40, 43)
(2, 37, 18, 43, 24, 36, 38, 10, 41, 28, 34, 40, 42, 4, 39)
(1, 37, 27, 43, 34, 10, 40, 5, 35, 3, 38, 32, 36, 14, 39)
(8, 39, 37, 33, 41, 18, 34, 32, 43, 16, 40, 15, 36, 11, 42)
(4, 37, 30, 36, 13, 35, 34, 38, 8, 41, 39, 32, 42, 19, 40)
(1, 36, 28, 40, 20, 39, 16, 35, 23, 34, 30, 41, 15, 37, 43)



m=15, u=37, v=49
(1, 46, 9, 44, 21, 42, 31, 48, 49, 18, 38, 6, 40, 4, 47)
(5, 43, 46, 16, 39, 37, 41, 31, 45, 17, 42, 34, 49, 6, 47)
(2, 39, 41, 38, 36, 46, 31, 40, 9, 42, 47, 12, 48, 28, 45)
(11, 39, 12, 41, 23, 47, 32, 42, 13, 44, 25, 43, 45, 24, 48)
(11, 40, 14, 47, 37, 46, 32, 43, 21, 39, 30, 38, 45, 36, 49)
(8, 38, 15, 47, 33, 49, 10, 45, 20, 48, 40, 27, 39, 24, 43)
(6, 44, 33, 42, 43, 19, 48, 22, 49, 7, 38, 26, 47, 13, 45)
(2, 41, 48, 16, 44, 14, 39, 17, 38, 11, 45, 3, 40, 28, 43)
(7, 41, 9, 48, 10, 44, 40, 19, 49, 26, 39, 15, 46, 18, 43)
(4, 38, 5, 49, 46, 25, 45, 37, 40, 36, 43, 10, 39, 32, 44)
(1, 39, 46, 26, 44, 11, 41, 14, 38, 35, 49, 24, 47, 27, 45)
(10, 38, 43, 33, 45, 29, 49, 17, 46, 12, 44, 22, 39, 13, 41)
(8, 42, 19, 46, 28, 38, 21, 41, 22, 40, 29, 47, 43, 14, 48)
(8, 39, 42, 40, 30, 41, 19, 44, 43, 12, 38, 37, 49, 47, 46)
(5, 40, 12, 42, 36, 41, 24, 38, 34, 46, 7, 45, 35, 47, 48)
(1, 38, 20, 49, 9, 45, 22, 46, 35, 42, 2, 47, 41, 18, 44)
(6, 42, 22, 47, 38, 27, 41, 20, 40, 17, 44, 35, 39, 29, 43)
(1, 41, 5, 44, 38, 13, 43, 35, 48, 21, 46, 14, 42, 3, 49)
(9, 43, 37, 48, 17, 41, 25, 38, 39, 49, 21, 40, 32, 45, 47)
(5, 39, 34, 45, 42, 37, 44, 48, 32, 41, 16, 49, 43, 27, 46)
(11, 43, 41, 40, 38, 49, 12, 45, 18, 48, 46, 24, 42, 44, 47)
(2, 40, 26, 45, 46, 4, 42, 7, 39, 44, 28, 49, 15, 43, 48)
(13, 40, 34, 47, 25, 49, 45, 30, 44, 41, 46, 38, 42, 15, 48)
(2, 46, 3, 44, 20, 47, 19, 45, 48, 26, 43, 22, 38, 32, 49)
(7, 40, 10, 47, 8, 41, 42, 20, 39, 19, 38, 31, 44, 36, 48)
(11, 42, 49, 31, 43, 39, 36, 47, 16, 40, 45, 41, 29, 44, 46)
(4, 43, 20, 46, 33, 39, 45, 23, 40, 8, 44, 27, 42, 29, 48)
(1, 40, 39, 18, 42, 16, 38, 23, 49, 8, 45, 15, 41, 3, 48)
(4, 39, 47, 21, 45, 16, 43, 34, 48, 6, 46, 10, 42, 26, 41)
(3, 39, 6, 41, 49, 40, 25, 48, 42, 28, 47, 7, 44, 23, 43)
(1, 42, 46, 13, 49, 14, 45, 44, 2, 38, 48, 30, 47, 40, 43)
(4, 45, 5, 42, 23, 39, 9, 38, 29, 46, 40, 33, 48, 27, 49)
(3, 38, 33, 41, 35, 40, 15, 44, 49, 30, 42, 25, 39, 31, 47)
(17, 43, 30, 46, 23, 48, 39, 28, 41, 34, 44, 24, 40, 18, 47)



m=15, u=39, v=49
(20, 45, 25, 48, 31, 41, 46, 36, 43, 37, 42, 24, 40, 30, 49)
(5, 45, 48, 18, 43, 25, 44, 33, 49, 13, 46, 23, 40, 14, 47)
(2, 43, 29, 47, 37, 46, 26, 45, 33, 41, 13, 40, 42, 4, 48)
(3, 44, 23, 47, 22, 43, 39, 46, 20, 41, 8, 40, 48, 36, 49)
(5, 44, 14, 49, 16, 45, 7, 42, 43, 32, 46, 18, 41, 22, 48)
(11, 41, 35, 46, 43, 21, 48, 23, 42, 32, 45, 36, 44, 24, 49)
(4, 40, 10, 47, 19, 48, 33, 42, 41, 26, 43, 5, 49, 39, 45)
(16, 44, 41, 17, 47, 36, 42, 30, 46, 24, 43, 19, 49, 29, 48)
(4, 41, 34, 42, 44, 12, 45, 19, 46, 25, 49, 6, 48, 24, 47)
(7, 44, 28, 47, 34, 40, 35, 48, 41, 14, 43, 11, 42, 12, 46)
(12, 40, 31, 46, 27, 42, 29, 44, 39, 48, 32, 47, 15, 41, 43)
(1, 43, 13, 48, 28, 42, 5, 40, 3, 47, 39, 41, 38, 44, 49)
(1, 45, 21, 42, 31, 44, 27, 41, 10, 43, 9, 40, 47, 33, 46)
(10, 45, 11, 47, 16, 43, 20, 40, 39, 42, 15, 44, 18, 49, 46)
(6, 42, 26, 48, 27, 49, 47, 30, 44, 9, 45, 41, 36, 40, 43)
(2, 42, 19, 40, 11, 44, 37, 41, 28, 45, 38, 43, 48, 8, 46)
(3, 46, 34, 45, 47, 9, 42, 16, 41, 25, 40, 37, 49, 15, 48)
(7, 40, 16, 46, 38, 47, 26, 49, 41, 24, 45, 22, 42, 20, 48)
(5, 41, 19, 44, 40, 33, 43, 23, 49, 45, 27, 47, 48, 14, 46)
(3, 42, 10, 44, 17, 48, 49, 7, 47, 12, 41, 40, 15, 43, 45)
(4, 44, 8, 49, 32, 40, 45, 18, 47, 31, 43, 7, 41, 9, 46)
(9, 48, 34, 44, 35, 45, 29, 40, 18, 42, 25, 47, 46, 22, 49)
(1, 41, 3, 43, 8, 45, 14, 42, 48, 46, 21, 49, 35, 47, 44)
(2, 40, 22, 44, 32, 41, 29, 46, 15, 45, 37, 48, 30, 43, 49)
(6, 44, 13, 42, 38, 48, 12, 49, 17, 40, 46, 45, 23, 41, 47)
(1, 40, 27, 43, 34, 49, 31, 45, 2, 47, 8, 42, 46, 44, 48)
(2, 41, 6, 46, 17, 42, 45, 13, 47, 43, 4, 49, 40, 26, 44)
(1, 42, 35, 43, 28, 49, 38, 40, 21, 41, 30, 45, 44, 20, 47)
(6, 40, 28, 46, 11, 48, 10, 49, 42, 47, 21, 44, 43, 17, 45)



m=15, u=45, v=55
(3, 50, 13, 55, 35, 47, 52, 4, 48, 38, 54, 22, 49, 14, 53)
(18, 53, 22, 50, 46, 55, 24, 52, 49, 40, 51, 20, 47, 30, 54)
(3, 47, 27, 46, 8, 49, 54, 7, 55, 33, 48, 51, 34, 50, 52)
(8, 50, 17, 46, 11, 47, 10, 49, 38, 55, 21, 54, 48, 32, 53)
(1, 49, 16, 51, 5, 50, 33, 46, 21, 53, 29, 48, 18, 55, 52)
(7, 50, 18, 49, 39, 51, 13, 46, 28, 55, 23, 48, 21, 52, 53)
(3, 48, 52, 11, 50, 23, 51, 38, 47, 19, 49, 27, 55, 5, 54)
(13, 47, 54, 26, 50, 24, 49, 36, 51, 32, 46, 39, 52, 17, 53)
(7, 48, 26, 47, 45, 54, 10, 50, 16, 46, 31, 55, 53, 24, 51)
(1, 46, 26, 55, 4, 51, 43, 50, 48, 24, 54, 35, 52, 41, 47)
(11, 48, 47, 16, 52, 23, 53, 28, 50, 25, 55, 32, 54, 20, 49)
(9, 48, 40, 47, 42, 49, 50, 20, 52, 19, 54, 15, 46, 43, 53)
(5, 49, 41, 48, 43, 52, 40, 54, 8, 51, 55, 44, 46, 20, 53)
(1, 50, 15, 51, 52, 30, 48, 45, 46, 4, 49, 43, 47, 36, 54)
(1, 48, 42, 52, 2, 47, 39, 50, 35, 49, 46, 3, 51, 31, 53)
(2, 46, 34, 53, 12, 55, 9, 54, 44, 50, 27, 51, 28, 48, 49)
(6, 48, 20, 55, 45, 50, 42, 46, 12, 52, 15, 47, 17, 54, 53)
(6, 46, 40, 53, 35, 51, 44, 47, 23, 49, 31, 54, 55, 10, 52)
(12, 47, 22, 46, 48, 37, 51, 26, 53, 50, 54, 43, 55, 34, 49)
(2, 53, 47, 29, 46, 10, 51, 9, 49, 44, 52, 27, 54, 11, 55)
(13, 48, 14, 51, 21, 47, 46, 18, 52, 37, 55, 30, 53, 15, 49)
(8, 47, 49, 32, 52, 9, 46, 51, 42, 55, 40, 50, 36, 53, 48)
(3, 49, 51, 29, 54, 16, 53, 41, 50, 32, 47, 34, 48, 36, 55)
(7, 47, 24, 46, 14, 50, 51, 11, 53, 37, 49, 29, 55, 22, 52)
(1, 51, 2, 54, 13, 52, 36, 46, 35, 48, 17, 49, 30, 50, 55)
(21, 49, 25, 53, 39, 55, 47, 37, 54, 51, 30, 46, 52, 29, 50)
(6, 49, 28, 52, 34, 54, 12, 51, 22, 48, 25, 47, 50, 19, 55)
(6, 47, 28, 54, 23, 46, 38, 53, 51, 17, 55, 16, 48, 12, 50)
(5, 47, 33, 49, 53, 27, 48, 55, 14, 54, 46, 19, 51, 25, 52)
(5, 46, 37, 50, 38, 52, 45, 49, 55, 41, 54, 42, 53, 19, 48)
(7, 46, 25, 54, 39, 48, 31, 47, 51, 45, 53, 33, 52, 26, 49)
(4, 50, 9, 47, 18, 51, 6, 54, 52, 8, 55, 15, 48, 10, 53)
(2, 48, 44, 53, 46, 41, 51, 33, 54, 4, 47, 14, 52, 31, 50)



m=15, u=47, v=59
(13, 49, 40, 58, 36, 51, 38, 59, 25, 50, 20, 57, 17, 48, 55)
(3, 54, 15, 48, 32, 49, 18, 55, 28, 58, 35, 56, 27, 57, 59)
(12, 51, 24, 50, 42, 54, 53, 13, 59, 30, 48, 45, 52, 14, 57)
(1, 53, 25, 52, 49, 29, 48, 33, 51, 17, 50, 45, 54, 10, 55)
(4, 48, 5, 55, 40, 52, 50, 29, 58, 34, 59, 35, 54, 22, 53)
(19, 52, 31, 55, 34, 51, 48, 41, 59, 47, 50, 26, 56, 30, 57)
(16, 51, 21, 54, 46, 53, 39, 50, 35, 52, 59, 40, 48, 43, 58)
(6, 54, 20, 52, 44, 50, 10, 48, 31, 59, 28, 56, 51, 35, 55)
(2, 49, 58, 37, 54, 9, 55, 8, 56, 43, 59, 18, 57, 29, 51)
(4, 55, 26, 59, 36, 52, 7, 57, 9, 56, 50, 16, 53, 5, 58)
(9, 48, 22, 55, 46, 50, 36, 53, 32, 57, 34, 49, 56, 18, 58)
(3, 48, 50, 11, 55, 51, 54, 34, 52, 47, 57, 22, 59, 20, 53)
(9, 49, 19, 48, 36, 55, 56, 20, 58, 42, 59, 45, 51, 39, 52)
(4, 56, 24, 57, 28, 53, 42, 49, 16, 54, 41, 55, 47, 58, 59)
(6, 53, 18, 51, 20, 49, 43, 55, 39, 57, 52, 54, 33, 58, 56)
(4, 54, 18, 50, 21, 58, 13, 56, 59, 24, 49, 48, 34, 53, 57)
(3, 50, 31, 54, 44, 49, 39, 59, 29, 52, 12, 58, 14, 56, 57)
(6, 51, 37, 50, 59, 9, 53, 10, 58, 23, 48, 7, 56, 22, 52)
(19, 58, 31, 49, 57, 42, 48, 20, 55, 21, 52, 56, 53, 37, 59)
(1, 51, 32, 55, 33, 52, 10, 56, 34, 50, 27, 48, 53, 40, 54)
(7, 49, 54, 11, 59, 23, 50, 8, 57, 40, 51, 26, 52, 58, 53)
(1, 58, 6, 49, 50, 13, 48, 18, 52, 38, 56, 29, 54, 27, 59)
(1, 48, 28, 51, 10, 49, 5, 54, 55, 2, 56, 3, 52, 4, 50)
(2, 57, 25, 56, 32, 59, 5, 52, 42, 51, 14, 50, 53, 27, 58)
(2, 53, 31, 51, 8, 52, 13, 57, 58, 7, 55, 42, 56, 16, 59)
(6, 48, 37, 55, 12, 50, 43, 54, 56, 45, 53, 21, 49, 8, 59)
(1, 56, 23, 53, 29, 55, 15, 58, 45, 49, 3, 51, 13, 54, 57)
(12, 48, 16, 57, 45, 55, 25, 49, 26, 58, 22, 51, 52, 28, 54)
(4, 49, 46, 52, 37, 56, 48, 39, 58, 24, 54, 26, 53, 59, 51)
(11, 52, 53, 41, 49, 37, 57, 55, 59, 54, 17, 58, 51, 44, 56)
(11, 49, 36, 56, 31, 57, 46, 48, 59, 15, 51, 43, 52, 24, 53)
(10, 57, 35, 48, 25, 51, 41, 52, 32, 58, 44, 53, 33, 49, 59)
(1, 49, 38, 53, 8, 48, 58, 25, 54, 50, 5, 56, 17, 55, 52)
(2, 48, 57, 33, 56, 46, 59, 7, 51, 30, 53, 55, 50, 15, 52)
(19, 51, 27, 52, 23, 55, 49, 22, 50, 33, 59, 44, 57, 38, 54)
(9, 50, 58, 54, 48, 24, 55, 14, 59, 17, 53, 49, 15, 57, 51)
(3, 55, 38, 50, 6, 57, 36, 54, 39, 56, 15, 53, 51, 46, 58)
(11, 48, 21, 59, 12, 53, 47, 54, 32, 50, 41, 57, 23, 49, 51)
(11, 57, 26, 48, 52, 17, 49, 12, 56, 40, 50, 19, 55, 30, 58)
(7, 50, 57, 43, 53, 14, 49, 27, 55, 44, 48, 38, 58, 8, 54)
(2, 50, 28, 49, 30, 52, 16, 55, 58, 41, 56, 47, 51, 23, 54)
(5, 51, 50, 30, 54, 14, 48, 47, 49, 35, 53, 19, 56, 21, 57)



m=15, u=49, v=57
(2, 52, 23, 50, 28, 51, 24, 57, 12, 53, 54, 9, 55, 5, 56)
(3, 51, 16, 54, 57, 18, 53, 22, 52, 49, 56, 13, 50, 19, 55)
(10, 50, 42, 55, 11, 54, 49, 57, 46, 51, 53, 16, 52, 12, 56)
(7, 50, 40, 52, 55, 23, 56, 30, 51, 12, 54, 19, 57, 37, 53)
(20, 50, 53, 43, 55, 31, 56, 41, 54, 45, 52, 34, 57, 29, 51)
(8, 50, 29, 52, 19, 53, 34, 54, 21, 56, 38, 51, 57, 20, 55)
(2, 53, 23, 57, 48, 52, 36, 54, 43, 50, 37, 56, 25, 51, 55)
(3, 54, 13, 55, 26, 57, 33, 52, 50, 14, 51, 49, 53, 6, 56)
(1, 52, 17, 56, 19, 51, 32, 55, 45, 50, 38, 54, 48, 53, 57)
(1, 51, 37, 55, 33, 53, 26, 50, 2, 54, 30, 57, 52, 35, 56)
(4, 50, 5, 57, 13, 51, 45, 56, 9, 52, 25, 54, 10, 55, 53)
(1, 53, 30, 50, 47, 57, 17, 55, 28, 56, 24, 52, 51, 22, 54)
(4, 52, 18, 51, 43, 56, 50, 39, 57, 6, 54, 17, 53, 14, 55)
(7, 55, 50, 33, 51, 23, 54, 40, 53, 13, 52, 32, 57, 11, 56)
(6, 50, 31, 57, 16, 56, 51, 8, 54, 32, 53, 25, 55, 38, 52)
(11, 50, 41, 57, 44, 53, 24, 54, 39, 51, 34, 55, 22, 56, 52)
(7, 51, 47, 53, 41, 52, 20, 56, 57, 22, 50, 49, 55, 18, 54)
(4, 51, 48, 50, 34, 56, 29, 53, 35, 55, 36, 57, 7, 52, 54)
(2, 51, 31, 54, 44, 55, 12, 50, 32, 56, 42, 53, 52, 3, 57)
(3, 50, 51, 5, 54, 28, 57, 10, 52, 39, 55, 15, 56, 36, 53)
(11, 51, 27, 57, 55, 46, 56, 18, 50, 15, 52, 14, 54, 20, 53)
(21, 51, 40, 56, 39, 53, 45, 57, 35, 50, 27, 55, 54, 37, 52)
(6, 51, 54, 15, 53, 8, 52, 47, 56, 14, 57, 25, 50, 16, 55)
(5, 52, 30, 55, 56, 27, 54, 35, 51, 42, 57, 21, 50, 46, 53)
(15, 51, 17, 50, 54, 33, 56, 48, 55, 21, 53, 28, 52, 43, 57)
(8, 56, 44, 51, 10, 53, 27, 52, 42, 54, 29, 55, 24, 50, 57)
(9, 51, 36, 50, 44, 52, 26, 56, 54, 47, 55, 40, 57, 38, 53)
(1, 50, 9, 57, 4, 56, 53, 31, 52, 46, 54, 26, 51, 41, 55)



m=15, u=51, v=61
(12, 57, 19, 56, 25, 61, 38, 53, 52, 43, 55, 49, 54, 35, 59)
(1, 52, 56, 40, 55, 39, 58, 31, 61, 22, 53, 28, 57, 38, 60)
(9, 53, 10, 57, 21, 59, 37, 61, 16, 52, 45, 54, 15, 55, 60)
(9, 56, 58, 14, 60, 21, 61, 39, 54, 38, 52, 22, 55, 34, 57)
(4, 53, 47, 55, 54, 23, 60, 32, 58, 34, 56, 11, 52, 26, 59)
(10, 52, 30, 55, 37, 60, 28, 58, 15, 53, 57, 23, 61, 33, 54)
(16, 58, 51, 53, 54, 61, 30, 59, 56, 27, 57, 55, 42, 52, 60)
(1, 54, 7, 59, 53, 32, 61, 15, 57, 16, 55, 19, 52, 25, 58)
(10, 56, 46, 55, 31, 59, 14, 54, 52, 21, 58, 36, 53, 44, 60)
(8, 52, 61, 19, 60, 11, 59, 15, 56, 41, 53, 37, 58, 43, 54)
(4, 55, 50, 59, 9, 52, 5, 54, 27, 60, 53, 39, 56, 29, 61)
(6, 57, 47, 56, 53, 21, 54, 12, 58, 41, 60, 39, 59, 40, 61)
(11, 55, 44, 57, 29, 54, 42, 53, 30, 60, 58, 38, 59, 46, 61)
(3, 60, 43, 59, 42, 57, 18, 58, 24, 53, 19, 54, 30, 56, 61)
(13, 54, 56, 51, 60, 49, 61, 36, 57, 33, 55, 35, 58, 17, 59)
(5, 53, 11, 58, 47, 54, 57, 25, 60, 40, 52, 6, 59, 45, 55)
(1, 57, 39, 52, 44, 59, 54, 34, 53, 7, 60, 36, 56, 45, 61)
(4, 52, 17, 55, 29, 60, 24, 61, 53, 33, 56, 7, 57, 5, 58)
(2, 56, 18, 61, 8, 55, 23, 58, 10, 59, 34, 52, 15, 60, 57)
(9, 54, 44, 61, 28, 52, 58, 27, 59, 24, 57, 26, 56, 32, 55)
(5, 56, 48, 60, 12, 52, 55, 59, 25, 54, 6, 58, 57, 41, 61)
(7, 52, 32, 57, 17, 56, 8, 60, 33, 58, 19, 59, 49, 53, 55)
(13, 57, 50, 58, 55, 21, 56, 14, 61, 47, 59, 51, 54, 17, 60)
(2, 54, 20, 60, 34, 61, 7, 58, 53, 14, 52, 48, 57, 3, 55)
(10, 55, 18, 59, 16, 54, 46, 53, 20, 56, 35, 57, 30, 58, 61)
(4, 56, 57, 45, 53, 40, 54, 48, 59, 41, 52, 35, 61, 42, 60)
(1, 56, 3, 52, 2, 61, 48, 58, 26, 55, 24, 54, 22, 60, 59)
(3, 54, 18, 53, 6, 55, 51, 61, 13, 56, 49, 58, 29, 52, 59)
(11, 54, 50, 60, 46, 52, 23, 53, 29, 59, 36, 55, 56, 37, 57)
(3, 53, 48, 55, 38, 56, 12, 61, 59, 33, 52, 51, 57, 46, 58)
(18, 52, 37, 54, 41, 55, 25, 53, 27, 61, 20, 58, 42, 56, 60)
(5, 59, 20, 57, 14, 55, 27, 52, 36, 54, 26, 53, 43, 61, 60)
(1, 53, 31, 57, 49, 52, 24, 56, 23, 59, 2, 58, 54, 28, 55)
(6, 56, 16, 53, 13, 58, 8, 57, 59, 32, 54, 31, 52, 47, 60)
(4, 54, 60, 35, 53, 17, 61, 9, 58, 44, 56, 28, 59, 22, 57)
(8, 53, 50, 56, 43, 57, 52, 13, 55, 61, 26, 60, 45, 58, 59)
(2, 53, 12, 55, 20, 52, 50, 61, 57, 40, 58, 22, 56, 31, 60)



m=15, u=57, v=67
(9, 63, 36, 58, 48, 59, 21, 64, 13, 67, 14, 66, 43, 60, 65)
(8, 59, 22, 62, 32, 60, 42, 65, 25, 58, 63, 16, 66, 52, 61)
(5, 61, 14, 64, 32, 67, 12, 58, 17, 60, 62, 49, 59, 9, 66)
(16, 64, 24, 63, 26, 61, 57, 59, 35, 60, 49, 58, 40, 62, 67)
(1, 62, 11, 65, 43, 61, 9, 58, 4, 66, 57, 67, 21, 63, 64)
(4, 63, 12, 66, 26, 58, 51, 61, 64, 10, 65, 7, 62, 20, 67)
(1, 61, 16, 62, 65, 57, 58, 41, 59, 56, 67, 28, 63, 50, 66)
(6, 61, 50, 67, 48, 60, 16, 59, 65, 34, 62, 27, 63, 18, 64)
(4, 59, 58, 35, 65, 18, 66, 25, 60, 13, 63, 54, 62, 45, 61)
(5, 63, 42, 59, 24, 58, 8, 60, 53, 66, 65, 28, 61, 29, 64)
(4, 62, 35, 63, 46, 64, 28, 59, 52, 58, 27, 60, 5, 67, 65)
(19, 60, 40, 61, 25, 64, 20, 65, 22, 58, 66, 42, 67, 45, 63)
(10, 66, 13, 62, 18, 58, 37, 60, 59, 47, 64, 53, 65, 15, 67)
(2, 61, 39, 67, 24, 66, 19, 65, 5, 58, 32, 59, 62, 44, 63)
(17, 65, 38, 63, 20, 59, 51, 64, 23, 60, 26, 62, 66, 37, 67)
(3, 59, 38, 66, 41, 67, 49, 63, 51, 62, 42, 61, 48, 65, 64)
(8, 64, 43, 63, 30, 59, 53, 62, 10, 60, 51, 67, 47, 58, 65)
(12, 62, 19, 64, 17, 63, 67, 46, 58, 50, 60, 24, 61, 49, 65)
(3, 58, 54, 66, 63, 52, 62, 37, 64, 50, 59, 43, 67, 31, 65)
(1, 58, 64, 2, 60, 11, 63, 31, 61, 33, 66, 48, 62, 5, 59)
(7, 58, 53, 61, 44, 59, 25, 63, 62, 39, 66, 47, 60, 54, 64)
(23, 59, 37, 63, 39, 65, 47, 61, 30, 62, 46, 60, 36, 64, 66)
(3, 63, 60, 34, 61, 7, 59, 15, 58, 42, 64, 35, 66, 44, 67)
(3, 61, 60, 56, 58, 10, 63, 7, 66, 30, 64, 27, 65, 50, 62)
(9, 62, 17, 61, 55, 67, 58, 23, 65, 26, 59, 18, 60, 12, 64)
(2, 62, 38, 61, 20, 58, 45, 66, 51, 65, 56, 64, 4, 60, 67)
(7, 60, 14, 63, 65, 46, 59, 55, 66, 31, 64, 15, 61, 22, 67)
(12, 59, 67, 64, 57, 60, 55, 63, 32, 65, 14, 62, 56, 66, 61)
(22, 63, 57, 62, 25, 67, 54, 59, 61, 65, 45, 60, 64, 40, 66)
(8, 62, 55, 65, 41, 60, 58, 34, 59, 45, 64, 11, 61, 35, 67)
(15, 60, 52, 65, 24, 62, 29, 58, 19, 61, 23, 63, 40, 67, 66)
(6, 60, 29, 63, 33, 65, 40, 59, 11, 66, 34, 67, 18, 61, 62)
(1, 63, 47, 62, 33, 59, 29, 66, 28, 58, 13, 65, 37, 61, 67)
(8, 63, 15, 62, 64, 38, 60, 44, 58, 33, 67, 19, 59, 17, 66)
(6, 58, 11, 67, 26, 64, 44, 65, 21, 62, 41, 61, 10, 59, 63)
(6, 66, 32, 61, 13, 59, 64, 33, 60, 30, 65, 16, 58, 38, 67)
(1, 60, 66, 36, 59, 31, 58, 39, 64, 34, 63, 56, 61, 54, 65)
(2, 65, 6, 59, 39, 60, 31, 62, 58, 30, 67, 27, 61, 46, 66)
(3, 60, 22, 64, 41, 63, 53, 67, 23, 62, 43, 58, 61, 21, 66)
(14, 58, 21, 60, 28, 62, 36, 65, 29, 67, 52, 64, 49, 66, 59)
(2, 58, 55, 64, 48, 63, 61, 36, 67, 9, 60, 20, 66, 27, 59)



m=15, u=57, v=69
(4, 59, 66, 63, 40, 61, 62, 10, 68, 46, 67, 8, 58, 33, 64)
(6, 63, 22, 59, 51, 62, 35, 58, 64, 15, 61, 30, 68, 33, 67)
(4, 61, 44, 64, 24, 60, 11, 66, 68, 18, 63, 48, 67, 21, 65)
(10, 61, 11, 68, 58, 51, 69, 25, 64, 28, 63, 24, 62, 38, 65)
(2, 59, 21, 62, 11, 64, 66, 42, 61, 28, 68, 12, 65, 27, 69)
(4, 60, 27, 64, 6, 66, 52, 62, 59, 13, 61, 37, 63, 55, 68)
(3, 64, 32, 66, 58, 59, 42, 60, 41, 65, 8, 61, 56, 69, 68)
(2, 64, 63, 15, 62, 22, 69, 5, 67, 56, 59, 47, 61, 48, 66)
(2, 60, 13, 69, 48, 59, 68, 27, 58, 39, 65, 55, 66, 4, 67)
(20, 58, 30, 59, 31, 66, 36, 68, 26, 61, 25, 60, 69, 37, 64)
(8, 62, 36, 65, 58, 23, 60, 17, 66, 12, 67, 15, 59, 16, 63)
(6, 59, 10, 63, 58, 40, 62, 69, 19, 61, 51, 64, 67, 37, 60)
(19, 58, 56, 64, 43, 67, 27, 66, 51, 63, 30, 60, 26, 65, 68)
(3, 59, 38, 67, 10, 69, 26, 58, 22, 61, 43, 62, 57, 63, 60)
(5, 58, 45, 62, 18, 60, 50, 61, 34, 68, 43, 69, 66, 23, 63)
(3, 65, 37, 58, 46, 60, 28, 62, 68, 54, 59, 45, 61, 20, 67)
(9, 65, 28, 58, 42, 64, 35, 69, 54, 60, 66, 45, 63, 26, 67)
(6, 61, 21, 66, 35, 60, 40, 67, 32, 63, 39, 69, 55, 62, 65)
(10, 64, 50, 67, 55, 61, 52, 63, 36, 60, 62, 33, 69, 30, 66)
(9, 58, 41, 59, 49, 69, 32, 68, 14, 60, 16, 65, 44, 67, 66)
(6, 58, 14, 66, 46, 63, 43, 65, 67, 42, 62, 48, 64, 29, 69)
(9, 61, 53, 64, 40, 59, 23, 62, 37, 66, 22, 60, 68, 21, 63)
(11, 59, 60, 21, 58, 47, 66, 25, 62, 56, 68, 31, 65, 46, 69)
(19, 60, 38, 58, 50, 66, 61, 49, 64, 39, 68, 47, 65, 51, 67)
(7, 59, 17, 65, 22, 64, 21, 69, 20, 63, 61, 39, 62, 9, 68)
(8, 59, 57, 68, 24, 66, 13, 64, 52, 65, 69, 58, 53, 67, 60)
(7, 58, 13, 62, 41, 63, 33, 60, 45, 67, 47, 64, 61, 35, 65)
(7, 60, 55, 58, 36, 64, 57, 69, 8, 66, 34, 65, 59, 63, 67)
(16, 58, 34, 63, 54, 67, 62, 29, 61, 27, 59, 43, 66, 18, 69)
(1, 62, 54, 58, 67, 25, 68, 38, 69, 24, 61, 59, 39, 66, 65)
(5, 60, 43, 58, 57, 61, 31, 62, 66, 26, 59, 69, 63, 11, 65)
(2, 61, 32, 58, 52, 59, 14, 64, 18, 67, 36, 69, 53, 63, 65)
(16, 66, 19, 59, 32, 60, 53, 62, 26, 64, 41, 68, 63, 31, 67)
(1, 60, 65, 64, 8, 68, 37, 59, 24, 58, 15, 69, 61, 5, 66)
(1, 63, 56, 60, 31, 64, 45, 69, 42, 65, 15, 66, 44, 59, 67)
(1, 68, 17, 63, 7, 66, 40, 65, 61, 54, 64, 5, 62, 34, 69)
(25, 63, 35, 67, 41, 69, 52, 60, 47, 62, 58, 44, 68, 45, 65)
(12, 58, 49, 66, 53, 59, 20, 60, 61, 17, 62, 44, 63, 38, 64)
(3, 58, 4, 63, 49, 67, 30, 64, 23, 61, 68, 20, 65, 19, 62)
(2, 58, 25, 59, 33, 66, 56, 65, 49, 68, 15, 60, 64, 7, 62)
(13, 63, 19, 64, 16, 61, 18, 58, 60, 51, 68, 22, 67, 24, 65)
(6, 62, 30, 65, 14, 69, 31, 58, 29, 67, 61, 12, 60, 48, 68)
(4, 62, 16, 68, 64, 9, 59, 18, 65, 57, 67, 14, 63, 12, 69)
(1, 59, 64, 17, 69, 47, 63, 2, 68, 53, 65, 54, 66, 41, 61)
(7, 61, 38, 66, 20, 62, 64, 55, 59, 34, 67, 13, 68, 23, 69)
(1, 58, 61, 33, 65, 32, 62, 12, 59, 28, 66, 57, 60, 34, 64)
(27, 62, 46, 61, 36, 59, 29, 60, 44, 69, 28, 67, 68, 50, 63)
(3, 61, 14, 62, 49, 60, 39, 67, 69, 50, 59, 35, 68, 42, 63)
(5, 59, 46, 64, 69, 9, 60, 10, 58, 17, 67, 23, 65, 29, 68)
(3, 66, 29, 63, 62, 50, 65, 48, 58, 11, 67, 52, 68, 40, 69)



m=15, u=63, v=73
(10, 68, 14, 71, 55, 64, 69, 50, 72, 13, 66, 30, 70, 22, 73)
(6, 67, 12, 73, 26, 68, 33, 64, 11, 66, 72, 46, 69, 52, 70)
(9, 71, 11, 67, 64, 18, 68, 60, 69, 41, 72, 22, 66, 16, 73)
(1, 66, 6, 72, 69, 51, 64, 25, 73, 39, 65, 7, 70, 14, 67)
(5, 65, 27, 70, 39, 67, 69, 12, 66, 14, 64, 30, 73, 51, 71)
(3, 69, 59, 70, 23, 67, 48, 66, 54, 72, 65, 16, 68, 28, 71)
(5, 70, 66, 42, 67, 27, 71, 26, 69, 6, 65, 46, 73, 11, 72)
(7, 71, 24, 65, 36, 67, 41, 66, 31, 73, 68, 55, 70, 34, 72)
(15, 67, 16, 71, 57, 70, 40, 64, 49, 73, 72, 55, 66, 23, 68)
(4, 67, 71, 61, 65, 41, 64, 20, 68, 40, 66, 17, 72, 38, 73)
(10, 66, 20, 69, 17, 73, 14, 72, 42, 64, 50, 65, 52, 68, 71)
(6, 64, 16, 69, 68, 51, 72, 39, 66, 7, 73, 40, 65, 42, 71)
(1, 72, 19, 68, 4, 71, 56, 65, 60, 66, 3, 70, 2, 67, 73)
(15, 64, 53, 70, 51, 65, 32, 66, 46, 68, 36, 73, 19, 67, 72)
(9, 70, 73, 35, 64, 61, 67, 37, 66, 53, 71, 25, 69, 40, 72)
(10, 64, 66, 15, 73, 32, 67, 47, 71, 43, 65, 17, 68, 50, 70)
(2, 69, 4, 66, 18, 71, 46, 64, 47, 72, 44, 67, 68, 3, 73)
(4, 64, 26, 67, 54, 71, 72, 21, 66, 5, 68, 62, 69, 53, 65)
(9, 67, 10, 72, 26, 65, 23, 64, 22, 69, 39, 71, 73, 44, 68)
(8, 72, 49, 71, 30, 65, 69, 56, 68, 45, 70, 24, 64, 34, 73)
(8, 69, 49, 67, 13, 65, 28, 72, 33, 73, 43, 66, 71, 20, 70)
(12, 64, 43, 69, 27, 66, 51, 67, 52, 72, 68, 63, 65, 37, 70)
(1, 68, 66, 25, 65, 14, 69, 31, 72, 3, 64, 56, 70, 33, 71)
(18, 67, 25, 68, 61, 73, 52, 71, 59, 65, 38, 64, 70, 63, 69)
(3, 65, 45, 71, 41, 68, 39, 64, 32, 70, 47, 66, 73, 56, 67)
(8, 66, 58, 71, 65, 11, 69, 34, 68, 48, 70, 41, 73, 55, 67)
(21, 64, 60, 73, 24, 68, 30, 72, 56, 66, 36, 70, 44, 69, 71)
(16, 70, 71, 63, 67, 45, 64, 62, 65, 48, 69, 33, 66, 29, 72)
(15, 69, 57, 73, 53, 72, 27, 64, 58, 67, 22, 65, 68, 21, 70)
(6, 68, 53, 67, 34, 65, 70, 26, 66, 35, 69, 7, 64, 37, 73)
(7, 67, 21, 73, 62, 66, 61, 70, 69, 10, 65, 31, 71, 13, 68)
(1, 65, 29, 64, 73, 27, 68, 49, 66, 59, 67, 30, 69, 28, 70)
(19, 65, 73, 23, 72, 58, 70, 43, 67, 24, 66, 44, 71, 36, 69)
(13, 64, 31, 70, 19, 71, 34, 66, 57, 67, 33, 65, 47, 69, 73)
(20, 67, 35, 68, 37, 69, 58, 65, 49, 70, 60, 72, 64, 28, 73)
(20, 65, 67, 28, 66, 50, 73, 45, 69, 23, 71, 48, 64, 36, 72)
(1, 64, 52, 66, 67, 50, 71, 2, 65, 12, 68, 59, 72, 61, 69)
(2, 66, 9, 65, 44, 64, 59, 73, 54, 70, 68, 22, 71, 35, 72)
(5, 64, 65, 21, 69, 13, 70, 42, 68, 43, 72, 37, 71, 60, 67)
(2, 64, 54, 69, 66, 38, 71, 32, 72, 25, 70, 46, 67, 29, 68)
(5, 69, 24, 72, 70, 17, 67, 40, 71, 15, 65, 54, 68, 47, 73)
(8, 65, 35, 70, 18, 73, 58, 68, 64, 63, 66, 45, 72, 62, 71)
(9, 64, 19, 66, 65, 18, 72, 57, 68, 31, 67, 62, 70, 38, 69)
(4, 70, 67, 38, 68, 8, 64, 17, 71, 29, 69, 42, 73, 63, 72)
(11, 68, 32, 69, 55, 65, 57, 64, 71, 12, 72, 48, 73, 29, 70)



m=15, u=67, v=79
(14, 72, 34, 78, 62, 70, 22, 69, 23, 76, 74, 33, 73, 52, 79)
(17, 69, 59, 73, 27, 68, 72, 22, 78, 52, 71, 49, 76, 42, 79)
(1, 73, 30, 70, 8, 78, 68, 9, 76, 46, 79, 10, 77, 34, 74)
(3, 69, 39, 71, 70, 14, 73, 50, 76, 67, 72, 57, 68, 34, 75)
(9, 70, 66, 78, 40, 73, 20, 79, 63, 77, 61, 74, 42, 75, 72)
(38, 69, 61, 71, 42, 72, 74, 45, 76, 47, 79, 59, 75, 70, 77)
(7, 74, 56, 77, 29, 72, 38, 73, 79, 25, 69, 50, 70, 28, 78)
(5, 74, 48, 68, 65, 69, 26, 76, 20, 71, 32, 73, 75, 27, 78)
(7, 71, 19, 70, 38, 78, 32, 75, 79, 54, 76, 43, 77, 28, 72)
(9, 71, 51, 78, 19, 77, 55, 69, 20, 75, 63, 70, 24, 72, 79)
(7, 68, 16, 76, 60, 71, 31, 78, 39, 74, 32, 72, 70, 48, 73)
(4, 72, 5, 71, 73, 58, 79, 56, 78, 12, 76, 33, 68, 13, 77)
(6, 69, 52, 74, 79, 18, 71, 25, 72, 12, 73, 17, 76, 56, 75)
(11, 73, 46, 69, 72, 35, 70, 36, 74, 62, 79, 32, 68, 43, 75)
(6, 76, 70, 67, 69, 35, 73, 25, 74, 18, 75, 58, 77, 60, 78)
(2, 69, 56, 68, 51, 76, 53, 70, 18, 72, 73, 55, 71, 8, 77)
(14, 69, 74, 38, 71, 64, 79, 19, 72, 62, 75, 21, 73, 45, 78)
(14, 74, 17, 72, 31, 79, 36, 78, 26, 68, 45, 71, 69, 28, 76)
(7, 70, 61, 68, 40, 77, 54, 69, 48, 72, 71, 10, 78, 23, 75)
(11, 69, 73, 60, 72, 21, 68, 47, 77, 20, 74, 64, 70, 34, 76)
(10, 73, 67, 71, 50, 77, 48, 76, 69, 30, 75, 26, 79, 16, 74)
(4, 78, 29, 75, 46, 70, 54, 72, 64, 77, 69, 66, 68, 37, 79)
(23, 68, 58, 78, 41, 70, 56, 73, 64, 76, 40, 69, 51, 75, 74)
(2, 68, 19, 73, 13, 72, 6, 74, 77, 44, 76, 58, 71, 27, 70)
(6, 68, 11, 77, 15, 75, 36, 72, 43, 79, 78, 54, 74, 26, 73)
(1, 72, 59, 71, 65, 75, 38, 68, 73, 47, 78, 17, 70, 21, 77)
(5, 69, 70, 47, 74, 66, 76, 65, 78, 49, 75, 14, 71, 15, 79)
(1, 71, 47, 72, 55, 74, 78, 70, 45, 77, 31, 75, 68, 4, 76)
(3, 68, 55, 76, 38, 79, 33, 72, 46, 77, 73, 53, 71, 35, 78)
(6, 70, 13, 75, 48, 78, 30, 68, 69, 15, 76, 27, 79, 7, 77)
(5, 75, 37, 78, 64, 68, 36, 73, 65, 70, 12, 71, 21, 76, 77)
(11, 71, 75, 47, 69, 37, 77, 27, 72, 65, 79, 66, 73, 24, 78)
(21, 74, 60, 69, 44, 75, 76, 39, 70, 32, 77, 66, 71, 48, 79)
(13, 69, 31, 76, 59, 70, 40, 75, 16, 73, 49, 79, 68, 63, 74)
(9, 74, 49, 69, 62, 68, 50, 78, 13, 71, 30, 76, 79, 41, 75)
(2, 74, 31, 73, 5, 76, 62, 77, 12, 68, 46, 71, 79, 67, 78)
(21, 69, 32, 76, 22, 74, 44, 73, 37, 71, 57, 75, 45, 72, 78)
(1, 70, 31, 68, 76, 57, 74, 41, 72, 66, 75, 39, 73, 61, 79)
(9, 69, 53, 68, 28, 73, 74, 11, 79, 40, 72, 51, 77, 25, 78)
(2, 71, 4, 70, 55, 79, 3, 72, 49, 77, 53, 75, 78, 73, 76)
(4, 74, 70, 43, 73, 34, 69, 7, 76, 36, 71, 41, 68, 17, 75)
(1, 69, 79, 44, 68, 77, 39, 72, 61, 76, 71, 3, 73, 15, 78)
(9, 73, 22, 71, 40, 74, 35, 76, 37, 70, 42, 69, 43, 78, 77)
(1, 68, 49, 70, 20, 72, 2, 79, 77, 57, 73, 42, 78, 55, 75)
(6, 71, 68, 67, 75, 35, 77, 23, 72, 58, 74, 27, 69, 8, 79)
(12, 69, 57, 70, 29, 68, 42, 77, 52, 75, 24, 76, 78, 53, 79)
(10, 72, 50, 75, 33, 77, 22, 68, 60, 79, 24, 74, 71, 63, 76)
(8, 72, 37, 74, 30, 77, 17, 71, 62, 73, 23, 70, 79, 22, 75)
(18, 68, 35, 79, 51, 70, 26, 77, 75, 19, 74, 29, 73, 63, 78)
(3, 74, 68, 39, 79, 23, 71, 44, 72, 52, 70, 58, 69, 19, 76)
(15, 70, 68, 20, 78, 57, 79, 28, 75, 64, 69, 24, 77, 65, 74)
(34, 71, 77, 41, 76, 52, 68, 59, 74, 53, 72, 63, 69, 45, 79)
(10, 68, 54, 73, 18, 76, 29, 71, 43, 74, 46, 78, 61, 75, 69)
(4, 69, 36, 77, 14, 68, 24, 71, 28, 74, 8, 76, 25, 70, 73)
(8, 68, 15, 72, 77, 59, 78, 33, 70, 60, 75, 12, 74, 51, 73)
(2, 73, 41, 69, 16, 78, 71, 56, 72, 11, 70, 5, 68, 25, 75)
(3, 70, 10, 75, 54, 71, 33, 69, 29, 79, 13, 76, 72, 16, 77)
(16, 70, 44, 78, 69, 18, 77, 67, 74, 50, 79, 30, 72, 26, 71)



m=15, u=77, v=89
(3, 79, 68, 81, 26, 85, 75, 84, 12, 78, 5, 86, 87, 16, 80)
(9, 82, 67, 81, 63, 89, 74, 83, 21, 79, 10, 88, 32, 78, 86)
(15, 79, 80, 73, 84, 60, 81, 34, 83, 55, 88, 69, 78, 54, 86)
(1, 82, 28, 83, 52, 79, 46, 84, 3, 81, 5, 80, 33, 85, 88)
(25, 86, 53, 80, 51, 85, 87, 75, 78, 37, 81, 29, 84, 34, 88)
(25, 78, 35, 87, 29, 83, 53, 85, 50, 88, 51, 81, 47, 86, 89)
(2, 83, 73, 86, 74, 81, 65, 85, 37, 84, 79, 4, 82, 57, 88)
(4, 84, 19, 86, 66, 89, 83, 5, 88, 56, 80, 27, 87, 52, 85)
(2, 81, 62, 86, 58, 88, 6, 84, 24, 85, 36, 83, 80, 29, 82)
(3, 86, 30, 80, 24, 88, 31, 78, 17, 79, 33, 84, 85, 47, 89)
(2, 84, 53, 81, 82, 54, 89, 40, 83, 46, 88, 65, 79, 30, 87)
(10, 81, 30, 82, 58, 83, 86, 50, 78, 74, 87, 66, 79, 59, 89)
(6, 81, 66, 83, 33, 86, 64, 79, 38, 78, 65, 82, 84, 68, 85)
(24, 79, 36, 84, 31, 86, 85, 69, 81, 41, 78, 34, 89, 57, 87)
(4, 87, 34, 85, 15, 88, 36, 82, 18, 78, 84, 48, 79, 42, 89)
(14, 79, 29, 78, 26, 82, 87, 76, 85, 71, 89, 19, 83, 54, 88)
(6, 79, 73, 87, 7, 89, 82, 32, 81, 15, 78, 11, 85, 40, 86)
(4, 81, 25, 82, 47, 88, 87, 5, 79, 16, 89, 6, 80, 64, 83)
(21, 82, 63, 79, 22, 78, 47, 80, 50, 84, 89, 55, 86, 26, 88)
(38, 80, 39, 85, 58, 81, 87, 55, 84, 49, 83, 42, 86, 76, 88)
(8, 82, 55, 81, 80, 52, 89, 31, 83, 32, 86, 11, 79, 43, 85)
(12, 83, 50, 79, 82, 77, 78, 30, 89, 67, 88, 17, 81, 43, 87)
(9, 84, 56, 85, 19, 81, 79, 58, 78, 71, 86, 48, 83, 37, 88)
(20, 84, 61, 83, 78, 43, 82, 34, 79, 41, 87, 45, 88, 30, 85)
(1, 78, 6, 83, 13, 81, 11, 80, 84, 25, 79, 32, 87, 48, 85)
(7, 80, 32, 84, 70, 88, 23, 83, 24, 89, 51, 79, 85, 63, 86)
(6, 82, 27, 83, 77, 80, 37, 89, 21, 81, 88, 49, 85, 28, 87)
(18, 84, 47, 83, 85, 31, 82, 69, 79, 56, 78, 67, 87, 68, 88)
(4, 86, 84, 38, 89, 75, 81, 39, 79, 40, 80, 15, 82, 60, 88)
(43, 84, 58, 87, 63, 78, 49, 86, 57, 80, 85, 70, 79, 60, 89)
(13, 82, 85, 64, 81, 52, 86, 77, 79, 47, 87, 42, 84, 74, 88)
(2, 85, 57, 81, 7, 82, 80, 20, 87, 8, 83, 56, 86, 28, 89)
(14, 80, 42, 85, 35, 83, 30, 84, 87, 50, 82, 73, 78, 60, 86)
(12, 79, 31, 87, 62, 88, 66, 84, 39, 82, 23, 86, 13, 80, 89)
(7, 78, 42, 81, 20, 83, 67, 86, 37, 82, 14, 89, 87, 77, 84)
(9, 83, 41, 82, 86, 24, 78, 19, 79, 53, 87, 33, 89, 23, 85)
(13, 84, 81, 56, 87, 15, 83, 59, 80, 74, 79, 27, 88, 29, 85)
(5, 84, 27, 78, 57, 79, 86, 20, 88, 16, 85, 12, 80, 22, 89)
(27, 85, 59, 78, 28, 80, 35, 88, 41, 84, 40, 82, 46, 81, 86)
(8, 78, 23, 87, 10, 84, 17, 85, 21, 86, 88, 64, 82, 56, 89)
(1, 80, 58, 89, 49, 87, 3, 85, 78, 66, 82, 17, 86, 22, 84)
(8, 86, 39, 87, 37, 79, 78, 68, 89, 61, 82, 22, 85, 73, 88)
(9, 80, 36, 81, 50, 89, 15, 84, 44, 78, 88, 11, 82, 71, 87)
(5, 82, 42, 88, 83, 72, 87, 26, 84, 67, 79, 13, 78, 46, 85)
(10, 85, 44, 79, 28, 84, 51, 83, 11, 89, 81, 71, 80, 68, 86)
(18, 81, 76, 84, 72, 89, 48, 82, 75, 86, 80, 61, 87, 22, 83)
(8, 79, 45, 84, 54, 80, 34, 86, 16, 78, 89, 18, 85, 61, 81)
(16, 81, 45, 86, 51, 78, 39, 83, 63, 88, 80, 17, 89, 53, 82)
(4, 78, 45, 89, 9, 81, 59, 88, 7, 79, 87, 14, 84, 63, 80)
(12, 81, 31, 80, 87, 65, 89, 44, 88, 53, 78, 21, 84, 69, 86)
(7, 83, 75, 88, 48, 81, 70, 82, 20, 79, 9, 78, 80, 67, 85)
(8, 80, 45, 83, 79, 18, 87, 64, 89, 39, 88, 28, 81, 23, 84)
(25, 80, 55, 85, 89, 62, 83, 57, 84, 52, 82, 35, 86, 36, 87)
(14, 81, 77, 89, 76, 78, 87, 19, 88, 61, 79, 23, 80, 65, 83)
(11, 84, 35, 89, 70, 78, 52, 88, 82, 72, 80, 18, 86, 59, 87)
(10, 80, 76, 83, 81, 38, 85, 60, 87, 46, 86, 43, 88, 33, 82)
(16, 83, 70, 86, 41, 89, 26, 80, 66, 85, 72, 88, 79, 62, 84)
(13, 87, 70, 80, 43, 83, 84, 59, 82, 74, 85, 14, 78, 20, 89)
(1, 87, 83, 68, 82, 44, 81, 54, 79, 75, 80, 62, 78, 36, 89)
(10, 78, 72, 81, 22, 88, 89, 46, 80, 21, 87, 54, 85, 25, 83)
(2, 79, 35, 81, 78, 3, 88, 71, 83, 60, 80, 19, 82, 38, 86)
(1, 81, 85, 62, 82, 76, 79, 71, 84, 64, 78, 2, 80, 69, 83)
(1, 79, 89, 73, 81, 40, 88, 12, 82, 51, 87, 38, 83, 44, 86)
(33, 78, 55, 79, 72, 86, 65, 84, 88, 77, 85, 45, 82, 49, 81)
(24, 81, 27, 89, 69, 87, 40, 78, 48, 80, 49, 79, 26, 83, 82)
(3, 82, 78, 61, 86, 29, 89, 32, 85, 41, 80, 44, 87, 17, 83)


